Line Strengths of Rovibrational and Rotational Transitions in the X$^2\Pi$ Ground State of OH

A new line list including positions and absolute intensities (in the form of Einstein $A$ values and oscillator strengths) has been produced for the OH ground X\DP\ state rovibrational (Meinel system) and pure rotational transitions. All possible transitions are included with v$\primed$ and v$\Dprimed$ up to 13, and $J$ up to between 9.5 and 59.5, depending on the band. An updated fit to determine molecular constants has been performed, which includes some new rotational data and a simultaneous fitting of all molecular constants. The absolute line intensities are based on a new dipole moment function, which is a combination of two high level ab initio calculations. The calculations show good agreement with an experimental v=1 lifetime, experimental $\mu_\mathrm{v}$ values, and $\Delta$v=2 line intensity ratios from an observed spectrum. To achieve this good agreement, an alteration in the method of converting matrix elements from Hund's case (b) to (a) was made. Partitions sums have been calculated using the new energy levels, for the temperature range 5-6000 K, which extends the previously available (in HITRAN) 70-3000 K range. The resulting absolute intensities have been used to calculate O abundances in the Sun, Arcturus, and two red giants in the Galactic open and globular clusters M67 and M71. Literature data based mainly on [O I] lines are available for the Sun and Arcturus, and excellent agreement is found.

==> OH-X-DMFs.txt <==
%auto-ignore
Dipole moment functions for the X2Π Ground State of OH, in angstroms and debye.											
r UCCSD(T)	DM UCCSD(T)	DM adjusted UCCSD(T)	r ACPF		DM ACPF		DM adjusted ACPF	r final 	DM final				
0.5291772	1.3542890	1.3503910				0.7408481	1.5077560	1.5576320			0.5291772	1.3503910				
0.5820949	1.3945700	1.3906720				0.7514316	1.5150040	1.5648790			0.5820949	1.3906720				
0.6350127	1.4334500	1.4295510				0.7620152	1.5222340	1.5721100			0.6350127	1.4295510				
0.6879304	1.4715700	1.4676710				0.7725987	1.5294320	1.5793070			0.6879304	1.4676710				
0.7408481	1.5090590	1.5051600				0.7831823	1.5365780	1.5864540			0.7408481	1.5051600				
0.7937658	1.5456070	1.5417080				0.7937658	1.5436880	1.5935640			0.7937658	1.5417080				
0.8466835	1.5807080	1.5768100				0.8043494	1.5507280	1.6006040			0.8466835	1.5768100				
0.8731424	1.5975190	1.5936210				0.8149329	1.5577060	1.6075820			0.8731424	1.5936210				
0.8996013	1.6137310	1.6098320				0.8255165	1.5646140	1.6144900			0.8996013	1.6098320				
0.9260601	1.6292590	1.6253610				0.8361000	1.5714500	1.6213260			0.9260601	1.6253610				
0.9525190	1.6440140	1.6401160				0.8466835	1.5782070	1.6280830			0.9525190	1.6401160				
0.9789778	1.6579070	1.6540090				0.8572671	1.5848820	1.6347580			0.9789778	1.6540090				
1.0054370	1.6708490	1.6669510				0.8678506	1.5914640	1.6413390			1.0054370	1.6669510				
1.0318960	1.6827500	1.6788520				0.8784342	1.5979540	1.6478300			1.0318960	1.6788520				
1.0583540	1.6935210	1.6896220				0.8890177	1.6043380	1.6542130			1.0583540	1.6896220				
1.0848130	1.7030700	1.6991720				0.8996013	1.6106130	1.6604890			1.0848130	1.6991720				
1.1112720	1.7113080	1.7074100				0.9101848	1.6167740	1.6666500			1.1112720	1.7074100				
1.1377310	1.7180990	1.7142010				0.9207683	1.6228150	1.6726910			1.1377310	1.7142010				
1.1641900	1.7234280	1.7195290				0.9313519	1.6287310	1.6786070			1.1641900	1.7195290				
1.1906490	1.7271660	1.7232670				0.9419354	1.6345150	1.6843900			1.1906490	1.7232670				
1.2171080	1.7295040	1.7256050				0.9525190	1.6401610	1.6900370			1.2171080	1.7256050				
1.2435660	1.7298230	1.7259250				0.9631025	1.6456640	1.6955390			1.2435660	1.7259250				
1.2700250	1.7281820	1.7242830				0.9736861	1.6510170	1.7008930			1.2700250	1.7242830				
1.2964840	1.7246390	1.7207410				0.9842696	1.6562140	1.7060900			1.2964840	1.7207410				
1.3229430	1.7190350	1.7151360				0.9948532	1.6612500	1.7111260			1.3229430	1.7151360				
1.3494020	1.7112770	1.7073780				1.0054370	1.6661190	1.7159950			1.3494020	1.7073780				
1.3758610	1.7012800	1.6973820				1.0160200	1.6708140	1.7206900			1.3758610	1.6973820				
1.4023200	1.6889620	1.6850640				1.0266040	1.6753290	1.7252050			1.4023200	1.6850640				
1.4287780	1.6741030	1.6702050				1.0371870	1.6796590	1.7295350			1.4287780	1.6702050				
1.4552370	1.6568650	1.6529670				1.0477710	1.6837980	1.7336740			1.4552370	1.6529670				
1.4816960	1.6371020	1.6332030				1.0583540	1.6877390	1.7376150			1.4816960	1.6332030				
1.5346140	1.5898550	1.5859560				1.0689380	1.6914770	1.7413520			1.5134470	1.6056840				
1.5875320	1.5322650	1.5283670				1.0795220	1.6950050	1.7448810			1.5240300	1.5961040				
1.6933670	1.3856480	1.3817490				1.0901050	1.6983150	1.7481910			1.5346140	1.5861620				
1.7992030	1.2122820	1.2083840				1.1006890	1.7014060	1.7512820			1.5451970	1.5757730				
1.9050380	1.0235770	1.0196780				1.1112720	1.7042700	1.7541460			1.5557810	1.5649230				
2.0108730	0.8464205	0.8425221				1.1218560	1.7069010	1.7567770			1.5663650	1.5536150				
2.1167090	0.7177700	0.7138715				1.1324390	1.7092920	1.7591680			1.5769480	1.5418540				
2.2225440	0.6011632	0.5972647				1.1430230	1.7114380	1.7613130			1.5875320	1.5296440				
												1.1536060	1.7133320	1.7632070			1.6139900	1.4972310				
												1.1641900	1.7149680	1.7648440			1.6404490	1.4623640				
												1.1747730	1.7163410	1.7662170			1.6669080	1.4253270				
												1.1853570	1.7174440	1.7673190			1.6933670	1.3863440				
												1.1959400	1.7182710	1.7681470			1.7198260	1.3456800				
												1.2065240	1.7188160	1.7686920			1.7462850	1.3030500				
												1.2171080	1.7190730	1.7689480			1.7727440	1.2584600				
												1.2276910	1.7190350	1.7689110			1.7992030	1.2119420				
												1.2382750	1.7186980	1.7685740			1.8256610	1.1636530				
												1.2488580	1.7180540	1.7679300			1.8521200	1.1140070				
												1.2594420	1.7170980	1.7669740			1.8785790	1.0634080				
												1.2700250	1.7158230	1.7656990			1.9050380	1.0122170				
												1.2806090	1.7142240	1.7641000			1.9314970	0.9602865				
												1.2911920	1.7122950	1.7621710			1.9579560	0.9087573				
												1.3017760	1.7100290	1.7599050			1.9844150	0.8575380				
												1.3123590	1.7074220	1.7572980			2.0108730	0.8065703				
												1.3229430	1.7044670	1.7543420			2.0373320	0.7574989				
												1.3335270	1.7011580	1.7510340			2.0637910	0.7102134				
												1.3441100	1.6974900	1.7473660			2.0902500	0.6650384				
												1.3546940	1.6934580	1.7433340			2.1167090	0.6218248				
												1.3652770	1.6890600	1.7389360			2.1696270	0.5419211				
												1.3758610	1.6842840	1.7341590			2.2225440	0.4702428				
												1.3864440	1.6791270	1.7290030			2.2754620	0.4066851				
												1.3970280	1.6735860	1.7234620			2.3283800	0.3508662				
												1.4076110	1.6676560	1.7175310			2.3812970	0.3021594				
												1.4181950	1.6613310	1.7112070			2.4342150	0.2598731				
												1.4287780	1.6546120	1.7044880			2.4871330	0.2232969				
												1.4393620	1.6474890	1.6973650			2.5400510	0.1917189				
												1.4499460	1.6399600	1.6898360			2.5929680	0.1645907				
												1.4605290	1.6320220	1.6818970			2.6458860	0.1412379				
												1.4711130	1.6236710	1.6735470			2.9104750	0.0666947				
												1.4816960	1.6149060	1.6647820			3.1750630	0.0343108				
												1.4922800	1.6057270	1.6556030			3.4396520	0.0187827				
												1.5028630	1.5961260	1.6460020			3.7042400	0.0108696				
												1.5134470	1.5861050	1.6359710			3.9688290	0.0066491				
												1.5240300	1.5756630	1.6255070			4.2334180	0.0042365				
												1.5346140	1.5648180	1.6146280			4.4980060	0.0027697				
												1.5451970	1.5535350	1.6032990			4.7625950	0.0018233				
												1.5557810	1.5418320	1.5915380			5.0271840	0.0011793				
												1.5663650	1.5297100	1.5793450			5.2917720	0.0007199				
												1.5769480	1.5172010	1.5667530						
												1.5875320	1.5042510	1.5537090						
												1.6139900	1.4701110	1.5192790						
												1.6404490	1.4334720	1.4822770						
												1.6669080	1.3944660	1.4428330						
												1.6933670	1.3532080	1.4010670						
												1.7198260	1.3103460	1.3576250						
												1.7462850	1.2652510	1.3118820						
												1.7727440	1.2184640	1.2643800						
												1.7992030	1.1702640	1.2154010						
												1.8256610	1.1208800	1.1651760						
												1.8521200	1.0705960	1.1139920						
												1.8785790	1.0197230	1.0621620						
												1.9050380	0.9686116	1.0100400						
												1.9314970	0.9170922	0.9574589						
												1.9579560	0.8666490	0.9059068						
												1.9844150	0.8170333	0.8551383						
												2.0108730	0.7679887	0.8049005						
												2.0373320	0.7209721	0.7566539						
												2.0637910	0.6755676	0.7099865						
												2.0902500	0.6319116	0.6650384						
												2.1167090	0.5900152	0.6218248						
												2.1696270	0.5128051	0.5419211						
												2.2225440	0.4438717	0.4702428						
												2.2754620	0.3830765	0.4066851						
												2.3283800	0.3300037	0.3508662						
												2.3812970	0.2839931	0.3021594						
												2.4342150	0.2443198	0.2598731						
												2.4871330	0.2102415	0.2232969						
												2.5400510	0.1810156	0.1917189						
												2.5929680	0.1560648	0.1645907						
												2.6458860	0.1346880	0.1412379						
												2.9104750	0.0662576	0.0666947						
												3.1750630	0.0343108	0.0343108						
												3.4396520	0.0187827	0.0187827						
												3.7042400	0.0108696	0.0108696						
												3.9688290	0.0066491	0.0066491						
												4.2334180	0.0042365	0.0042365						
												4.4980060	0.0027697	0.0027697						
												4.7625950	0.0018233	0.0018233						
												5.0271840	0.0011793	0.0011793						
												5.2917720	0.0007199	0.0007199						

==> OH-X-Equilibrium_Constants.txt <==
%auto-ignore
G_v = ω_e(v+1/2) 
       - ω_ex_e(v+1/2)^2 
	   + ω_ey_e(v+1/2)^3 
	   + ω_ez_e(v+1/2)^4 
	   + ω_eη_e_1(v+1/2)^5
	   + ω_eη_e_2(v+1/2)^6
	   + ω_eη_e_3(v+1/2)^7
	   
B_v = B_e
	   - α_e_1(v+1/2)
	   + α_e_2(v+1/2)^2
	   + α_e_3(v+1/2)^3
	   + α_e_4(v+1/2)^4
	   + α_e_5(v+1/2)^5

The equilibrium constants used in the calculations with their full precision are:

G_v:
  ORDER    COEFFICIENTS      UNCERTAINTY
    1       .373846497D+04     .188819177D-01
    2      -.848752354D+02     .179467809D-01
    3       .540922862D+00     .772162498D-02
    4      -.225190856D-01     .170465875D-02
    5      -.985427410D-03     .198578441D-03
    6       .308736853D-04     .115542839D-04
    7      -.453929692D-05     .263825582D-06
	
B_v	
  ORDER    COEFFICIENTS      UNCERTAINTY
    0       .188948672D+02     .489537865D-04
    1      -.723433853D+00     .153882005D-03
    2       .721222744D-02     .137978916D-03
    3      -.665605410D-03     .469149361D-04
    4       .510795882D-04     .598479599D-05
    5      -.482836911D-05     .250802365D-06

==> OH-X-Q_5-6000K.dat <==
%auto-ignore
   5    15.873025
   6    15.894047
   7    15.909097
   8    15.920409
   9    15.929244
  10    15.936397
  11    15.942448
  12    15.947885
  13    15.953174
  14    15.958792
  15    15.965227
  16    15.972979
  17    15.982543
  18    15.994398
  19    16.008990
  20    16.026726
  21    16.047967
  22    16.073023
  23    16.102151
  24    16.135559
  25    16.173410
  26    16.215821
  27    16.262870
  28    16.314603
  29    16.371034
  30    16.432151
  31    16.497925
  32    16.568305
  33    16.643227
  34    16.722618
  35    16.806395
  36    16.894467
  37    16.986740
  38    17.083117
  39    17.183498
  40    17.287785
  41    17.395877
  42    17.507674
  43    17.623079
  44    17.741996
  45    17.864331
  46    17.989991
  47    18.118888
  48    18.250934
  49    18.386045
  50    18.524139
  51    18.665137
  52    18.808961
  53    18.955539
  54    19.104798
  55    19.256669
  56    19.411084
  57    19.567980
  58    19.727294
  59    19.888965
  60    20.052934
  61    20.219146
  62    20.387546
  63    20.558081
  64    20.730700
  65    20.905353
  66    21.081994
  67    21.260574
  68    21.441051
  69    21.623380
  70    21.807520
  71    21.993429
  72    22.181068
  73    22.370398
  74    22.561384
  75    22.753988
  76    22.948175
  77    23.143912
  78    23.341166
  79    23.539904
  80    23.740096
  81    23.941710
  82    24.144718
  83    24.349092
  84    24.554802
  85    24.761823
  86    24.970127
  87    25.179690
  88    25.390486
  89    25.602491
  90    25.815681
  91    26.030033
  92    26.245525
  93    26.462135
  94    26.679841
  95    26.898623
  96    27.118461
  97    27.339334
  98    27.561224
  99    27.784111
 100    28.007978
 101    28.232806
 102    28.458578
 103    28.685277
 104    28.912886
 105    29.141389
 106    29.370771
 107    29.601015
 108    29.832106
 109    30.064030
 110    30.296772
 111    30.530319
 112    30.764655
 113    30.999769
 114    31.235646
 115    31.472274
 116    31.709640
 117    31.947731
 118    32.186537
 119    32.426044
 120    32.666242
 121    32.907119
 122    33.148664
 123    33.390867
 124    33.633716
 125    33.877201
 126    34.121312
 127    34.366040
 128    34.611374
 129    34.857306
 130    35.103825
 131    35.350922
 132    35.598590
 133    35.846818
 134    36.095598
 135    36.344922
 136    36.594782
 137    36.845169
 138    37.096076
 139    37.347495
 140    37.599418
 141    37.851838
 142    38.104748
 143    38.358140
 144    38.612007
 145    38.866342
 146    39.121139
 147    39.376391
 148    39.632092
 149    39.888235
 150    40.144813
 151    40.401821
 152    40.659253
 153    40.917103
 154    41.175364
 155    41.434032
 156    41.693100
 157    41.952563
 158    42.212416
 159    42.472654
 160    42.733271
 161    42.994261
 162    43.255621
 163    43.517345
 164    43.779428
 165    44.041866
 166    44.304654
 167    44.567787
 168    44.831260
 169    45.095070
 170    45.359212
 171    45.623682
 172    45.888475
 173    46.153587
 174    46.419015
 175    46.684754
 176    46.950800
 177    47.217150
 178    47.483800
 179    47.750745
 180    48.017983
 181    48.285509
 182    48.553320
 183    48.821413
 184    49.089784
 185    49.358430
 186    49.627348
 187    49.896533
 188    50.165984
 189    50.435696
 190    50.705667
 191    50.975893
 192    51.246373
 193    51.517101
 194    51.788077
 195    52.059296
 196    52.330756
 197    52.602455
 198    52.874389
 199    53.146555
 200    53.418952
 201    53.691576
 202    53.964425
 203    54.237496
 204    54.510787
 205    54.784296
 206    55.058019
 207    55.331955
 208    55.606101
 209    55.880455
 210    56.155015
 211    56.429778
 212    56.704742
 213    56.979905
 214    57.255264
 215    57.530819
 216    57.806566
 217    58.082503
 218    58.358629
 219    58.634941
 220    58.911437
 221    59.188117
 222    59.464977
 223    59.742015
 224    60.019230
 225    60.296621
 226    60.574184
 227    60.851920
 228    61.129824
 229    61.407897
 230    61.686136
 231    61.964539
 232    62.243105
 233    62.521833
 234    62.800720
 235    63.079765
 236    63.358966
 237    63.638322
 238    63.917832
 239    64.197493
 240    64.477305
 241    64.757265
 242    65.037373
 243    65.317627
 244    65.598026
 245    65.878567
 246    66.159251
 247    66.440074
 248    66.721037
 249    67.002138
 250    67.283375
 251    67.564747
 252    67.846253
 253    68.127892
 254    68.409662
 255    68.691562
 256    68.973591
 257    69.255748
 258    69.538031
 259    69.820440
 260    70.102973
 261    70.385629
 262    70.668408
 263    70.951307
 264    71.234326
 265    71.517463
 266    71.800718
 267    72.084090
 268    72.367578
 269    72.651180
 270    72.934895
 271    73.218723
 272    73.502662
 273    73.786712
 274    74.070872
 275    74.355140
 276    74.639516
 277    74.923999
 278    75.208588
 279    75.493281
 280    75.778079
 281    76.062979
 282    76.347982
 283    76.633086
 284    76.918291
 285    77.203596
 286    77.488999
 287    77.774501
 288    78.060099
 289    78.345794
 290    78.631585
 291    78.917470
 292    79.203450
 293    79.489523
 294    79.775688
 295    80.061945
 296    80.348293
 297    80.634731
 298    80.921259
 299    81.207876
 300    81.494580
 301    81.781372
 302    82.068251
 303    82.355216
 304    82.642266
 305    82.929401
 306    83.216620
 307    83.503922
 308    83.791307
 309    84.078774
 310    84.366323
 311    84.653952
 312    84.941661
 313    85.229450
 314    85.517318
 315    85.805264
 316    86.093288
 317    86.381389
 318    86.669566
 319    86.957820
 320    87.246149
 321    87.534553
 322    87.823031
 323    88.111582
 324    88.400207
 325    88.688905
 326    88.977675
 327    89.266516
 328    89.555429
 329    89.844412
 330    90.133465
 331    90.422587
 332    90.711779
 333    91.001039
 334    91.290367
 335    91.579763
 336    91.869225
 337    92.158755
 338    92.448350
 339    92.738011
 340    93.027737
 341    93.317528
 342    93.607384
 343    93.897303
 344    94.187285
 345    94.477331
 346    94.767438
 347    95.057608
 348    95.347840
 349    95.638133
 350    95.928487
 351    96.218901
 352    96.509375
 353    96.799908
 354    97.090501
 355    97.381153
 356    97.671863
 357    97.962631
 358    98.253456
 359    98.544339
 360    98.835279
 361    99.126275
 362    99.417328
 363    99.708436
 364    99.999599
 365   100.290818
 366   100.582091
 367   100.873419
 368   101.164800
 369   101.456235
 370   101.747724
 371   102.039265
 372   102.330859
 373   102.622505
 374   102.914203
 375   103.205953
 376   103.497754
 377   103.789607
 378   104.081509
 379   104.373463
 380   104.665466
 381   104.957519
 382   105.249621
 383   105.541773
 384   105.833973
 385   106.126222
 386   106.418519
 387   106.710864
 388   107.003257
 389   107.295697
 390   107.588185
 391   107.880719
 392   108.173300
 393   108.465927
 394   108.758600
 395   109.051318
 396   109.344083
 397   109.636892
 398   109.929747
 399   110.222646
 400   110.515589
 401   110.808577
 402   111.101609
 403   111.394684
 404   111.687803
 405   111.980965
 406   112.274170
 407   112.567418
 408   112.860708
 409   113.154040
 410   113.447415
 411   113.740831
 412   114.034289
 413   114.327788
 414   114.621329
 415   114.914910
 416   115.208532
 417   115.502194
 418   115.795897
 419   116.089639
 420   116.383422
 421   116.677244
 422   116.971106
 423   117.265006
 424   117.558946
 425   117.852925
 426   118.146942
 427   118.440998
 428   118.735091
 429   119.029223
 430   119.323393
 431   119.617600
 432   119.911845
 433   120.206127
 434   120.500446
 435   120.794802
 436   121.089195
 437   121.383625
 438   121.678090
 439   121.972592
 440   122.267130
 441   122.561704
 442   122.856314
 443   123.150959
 444   123.445639
 445   123.740355
 446   124.035106
 447   124.329891
 448   124.624712
 449   124.919567
 450   125.214456
 451   125.509380
 452   125.804337
 453   126.099329
 454   126.394354
 455   126.689413
 456   126.984506
 457   127.279632
 458   127.574791
 459   127.869983
 460   128.165208
 461   128.460466
 462   128.755757
 463   129.051080
 464   129.346436
 465   129.641824
 466   129.937244
 467   130.232696
 468   130.528179
 469   130.823695
 470   131.119242
 471   131.414821
 472   131.710431
 473   132.006073
 474   132.301745
 475   132.597449
 476   132.893183
 477   133.188948
 478   133.484744
 479   133.780571
 480   134.076427
 481   134.372315
 482   134.668232
 483   134.964180
 484   135.260157
 485   135.556165
 486   135.852202
 487   136.148269
 488   136.444366
 489   136.740492
 490   137.036647
 491   137.332832
 492   137.629046
 493   137.925289
 494   138.221561
 495   138.517863
 496   138.814192
 497   139.110551
 498   139.406938
 499   139.703354
 500   139.999799
 501   140.296271
 502   140.592772
 503   140.889302
 504   141.185859
 505   141.482445
 506   141.779058
 507   142.075699
 508   142.372369
 509   142.669066
 510   142.965790
 511   143.262542
 512   143.559322
 513   143.856129
 514   144.152964
 515   144.449826
 516   144.746715
 517   145.043631
 518   145.340575
 519   145.637545
 520   145.934543
 521   146.231567
 522   146.528618
 523   146.825696
 524   147.122801
 525   147.419932
 526   147.717090
 527   148.014275
 528   148.311486
 529   148.608723
 530   148.905987
 531   149.203277
 532   149.500594
 533   149.797937
 534   150.095305
 535   150.392701
 536   150.690122
 537   150.987569
 538   151.285042
 539   151.582541
 540   151.880066
 541   152.177617
 542   152.475193
 543   152.772796
 544   153.070424
 545   153.368078
 546   153.665757
 547   153.963462
 548   154.261193
 549   154.558949
 550   154.856731
 551   155.154538
 552   155.452370
 553   155.750228
 554   156.048112
 555   156.346020
 556   156.643954
 557   156.941913
 558   157.239898
 559   157.537908
 560   157.835942
 561   158.134002
 562   158.432088
 563   158.730198
 564   159.028333
 565   159.326494
 566   159.624679
 567   159.922890
 568   160.221125
 569   160.519386
 570   160.817671
 571   161.115982
 572   161.414317
 573   161.712678
 574   162.011063
 575   162.309473
 576   162.607908
 577   162.906368
 578   163.204852
 579   163.503362
 580   163.801896
 581   164.100456
 582   164.399040
 583   164.697648
 584   164.996282
 585   165.294940
 586   165.593624
 587   165.892332
 588   166.191064
 589   166.489822
 590   166.788604
 591   167.087411
 592   167.386243
 593   167.685099
 594   167.983981
 595   168.282887
 596   168.581818
 597   168.880773
 598   169.179754
 599   169.478759
 600   169.777789
 601   170.076844
 602   170.375923
 603   170.675028
 604   170.974157
 605   171.273311
 606   171.572490
 607   171.871694
 608   172.170922
 609   172.470175
 610   172.769454
 611   173.068757
 612   173.368085
 613   173.667438
 614   173.966816
 615   174.266218
 616   174.565646
 617   174.865099
 618   175.164576
 619   175.464079
 620   175.763607
 621   176.063160
 622   176.362737
 623   176.662340
 624   176.961968
 625   177.261621
 626   177.561300
 627   177.861003
 628   178.160732
 629   178.460485
 630   178.760265
 631   179.060069
 632   179.359899
 633   179.659753
 634   179.959634
 635   180.259539
 636   180.559470
 637   180.859427
 638   181.159409
 639   181.459416
 640   181.759449
 641   182.059508
 642   182.359592
 643   182.659702
 644   182.959837
 645   183.259998
 646   183.560185
 647   183.860397
 648   184.160636
 649   184.460900
 650   184.761190
 651   185.061506
 652   185.361847
 653   185.662215
 654   185.962609
 655   186.263029
 656   186.563475
 657   186.863947
 658   187.164445
 659   187.464969
 660   187.765520
 661   188.066097
 662   188.366700
 663   188.667330
 664   188.967986
 665   189.268669
 666   189.569378
 667   189.870114
 668   190.170876
 669   190.471665
 670   190.772481
 671   191.073323
 672   191.374192
 673   191.675088
 674   191.976011
 675   192.276961
 676   192.577938
 677   192.878942
 678   193.179973
 679   193.481031
 680   193.782116
 681   194.083229
 682   194.384369
 683   194.685536
 684   194.986731
 685   195.287953
 686   195.589203
 687   195.890480
 688   196.191785
 689   196.493118
 690   196.794478
 691   197.095866
 692   197.397282
 693   197.698726
 694   198.000198
 695   198.301698
 696   198.603226
 697   198.904782
 698   199.206367
 699   199.507980
 700   199.809621
 701   200.111290
 702   200.412988
 703   200.714715
 704   201.016470
 705   201.318253
 706   201.620066
 707   201.921907
 708   202.223777
 709   202.525676
 710   202.827604
 711   203.129561
 712   203.431547
 713   203.733562
 714   204.035607
 715   204.337681
 716   204.639784
 717   204.941917
 718   205.244079
 719   205.546270
 720   205.848492
 721   206.150743
 722   206.453024
 723   206.755335
 724   207.057675
 725   207.360046
 726   207.662447
 727   207.964878
 728   208.267339
 729   208.569830
 730   208.872352
 731   209.174904
 732   209.477487
 733   209.780100
 734   210.082744
 735   210.385419
 736   210.688125
 737   210.990861
 738   211.293629
 739   211.596427
 740   211.899257
 741   212.202117
 742   212.505009
 743   212.807933
 744   213.110888
 745   213.413874
 746   213.716892
 747   214.019941
 748   214.323022
 749   214.626136
 750   214.929281
 751   215.232457
 752   215.535666
 753   215.838908
 754   216.142181
 755   216.445487
 756   216.748825
 757   217.052195
 758   217.355598
 759   217.659034
 760   217.962502
 761   218.266004
 762   218.569538
 763   218.873105
 764   219.176705
 765   219.480338
 766   219.784004
 767   220.087704
 768   220.391437
 769   220.695204
 770   220.999004
 771   221.302838
 772   221.606705
 773   221.910607
 774   222.214542
 775   222.518511
 776   222.822514
 777   223.126552
 778   223.430623
 779   223.734729
 780   224.038870
 781   224.343045
 782   224.647254
 783   224.951499
 784   225.255778
 785   225.560091
 786   225.864440
 787   226.168824
 788   226.473243
 789   226.777697
 790   227.082187
 791   227.386712
 792   227.691273
 793   227.995869
 794   228.300500
 795   228.605168
 796   228.909871
 797   229.214611
 798   229.519386
 799   229.824198
 800   230.129045
 801   230.433930
 802   230.738850
 803   231.043807
 804   231.348801
 805   231.653831
 806   231.958898
 807   232.264002
 808   232.569143
 809   232.874322
 810   233.179537
 811   233.484789
 812   233.790079
 813   234.095407
 814   234.400772
 815   234.706174
 816   235.011615
 817   235.317093
 818   235.622609
 819   235.928163
 820   236.233755
 821   236.539386
 822   236.845055
 823   237.150762
 824   237.456508
 825   237.762292
 826   238.068115
 827   238.373977
 828   238.679878
 829   238.985818
 830   239.291797
 831   239.597815
 832   239.903873
 833   240.209969
 834   240.516106
 835   240.822282
 836   241.128497
 837   241.434753
 838   241.741048
 839   242.047384
 840   242.353759
 841   242.660175
 842   242.966631
 843   243.273127
 844   243.579664
 845   243.886242
 846   244.192860
 847   244.499519
 848   244.806219
 849   245.112960
 850   245.419742
 851   245.726565
 852   246.033429
 853   246.340335
 854   246.647283
 855   246.954272
 856   247.261302
 857   247.568375
 858   247.875489
 859   248.182646
 860   248.489844
 861   248.797085
 862   249.104368
 863   249.411694
 864   249.719062
 865   250.026473
 866   250.333926
 867   250.641423
 868   250.948962
 869   251.256544
 870   251.564170
 871   251.871839
 872   252.179551
 873   252.487306
 874   252.795105
 875   253.102948
 876   253.410835
 877   253.718765
 878   254.026740
 879   254.334758
 880   254.642821
 881   254.950928
 882   255.259079
 883   255.567275
 884   255.875516
 885   256.183801
 886   256.492131
 887   256.800506
 888   257.108926
 889   257.417391
 890   257.725901
 891   258.034457
 892   258.343058
 893   258.651705
 894   258.960397
 895   259.269135
 896   259.577919
 897   259.886749
 898   260.195625
 899   260.504547
 900   260.813516
 901   261.122530
 902   261.431592
 903   261.740700
 904   262.049855
 905   262.359056
 906   262.668305
 907   262.977600
 908   263.286943
 909   263.596332
 910   263.905770
 911   264.215254
 912   264.524787
 913   264.834366
 914   265.143994
 915   265.453670
 916   265.763393
 917   266.073165
 918   266.382985
 919   266.692853
 920   267.002769
 921   267.312734
 922   267.622748
 923   267.932811
 924   268.242922
 925   268.553082
 926   268.863291
 927   269.173550
 928   269.483857
 929   269.794215
 930   270.104621
 931   270.415077
 932   270.725583
 933   271.036139
 934   271.346744
 935   271.657400
 936   271.968105
 937   272.278861
 938   272.589668
 939   272.900524
 940   273.211432
 941   273.522390
 942   273.833398
 943   274.144458
 944   274.455568
 945   274.766730
 946   275.077943
 947   275.389207
 948   275.700522
 949   276.011889
 950   276.323308
 951   276.634778
 952   276.946301
 953   277.257875
 954   277.569501
 955   277.881179
 956   278.192910
 957   278.504693
 958   278.816528
 959   279.128416
 960   279.440357
 961   279.752351
 962   280.064397
 963   280.376497
 964   280.688649
 965   281.000855
 966   281.313114
 967   281.625427
 968   281.937793
 969   282.250213
 970   282.562687
 971   282.875214
 972   283.187795
 973   283.500431
 974   283.813121
 975   284.125865
 976   284.438663
 977   284.751516
 978   285.064424
 979   285.377386
 980   285.690403
 981   286.003475
 982   286.316602
 983   286.629785
 984   286.943022
 985   287.256315
 986   287.569663
 987   287.883067
 988   288.196527
 989   288.510042
 990   288.823614
 991   289.137241
 992   289.450925
 993   289.764664
 994   290.078460
 995   290.392313
 996   290.706222
 997   291.020187
 998   291.334210
 999   291.648289
1000   291.962425
1001   292.276619
1002   292.590869
1003   292.905177
1004   293.219542
1005   293.533965
1006   293.848445
1007   294.162983
1008   294.477579
1009   294.792233
1010   295.106944
1011   295.421714
1012   295.736542
1013   296.051429
1014   296.366374
1015   296.681377
1016   296.996439
1017   297.311560
1018   297.626740
1019   297.941979
1020   298.257277
1021   298.572634
1022   298.888050
1023   299.203526
1024   299.519061
1025   299.834656
1026   300.150310
1027   300.466025
1028   300.781799
1029   301.097633
1030   301.413528
1031   301.729483
1032   302.045498
1033   302.361573
1034   302.677709
1035   302.993906
1036   303.310164
1037   303.626482
1038   303.942861
1039   304.259302
1040   304.575803
1041   304.892366
1042   305.208991
1043   305.525676
1044   305.842424
1045   306.159233
1046   306.476104
1047   306.793037
1048   307.110032
1049   307.427089
1050   307.744208
1051   308.061389
1052   308.378633
1053   308.695940
1054   309.013309
1055   309.330741
1056   309.648235
1057   309.965793
1058   310.283414
1059   310.601098
1060   310.918845
1061   311.236655
1062   311.554529
1063   311.872467
1064   312.190468
1065   312.508533
1066   312.826662
1067   313.144855
1068   313.463112
1069   313.781433
1070   314.099818
1071   314.418268
1072   314.736782
1073   315.055361
1074   315.374004
1075   315.692713
1076   316.011486
1077   316.330324
1078   316.649228
1079   316.968196
1080   317.287230
1081   317.606329
1082   317.925494
1083   318.244724
1084   318.564020
1085   318.883382
1086   319.202810
1087   319.522304
1088   319.841864
1089   320.161490
1090   320.481183
1091   320.800941
1092   321.120767
1093   321.440659
1094   321.760618
1095   322.080643
1096   322.400736
1097   322.720895
1098   323.041122
1099   323.361416
1100   323.681777
1101   324.002206
1102   324.322702
1103   324.643265
1104   324.963897
1105   325.284596
1106   325.605363
1107   325.926199
1108   326.247102
1109   326.568074
1110   326.889113
1111   327.210222
1112   327.531399
1113   327.852644
1114   328.173958
1115   328.495341
1116   328.816793
1117   329.138314
1118   329.459904
1119   329.781563
1120   330.103291
1121   330.425089
1122   330.746957
1123   331.068894
1124   331.390900
1125   331.712977
1126   332.035123
1127   332.357340
1128   332.679626
1129   333.001983
1130   333.324410
1131   333.646907
1132   333.969475
1133   334.292113
1134   334.614822
1135   334.937602
1136   335.260452
1137   335.583374
1138   335.906367
1139   336.229431
1140   336.552566
1141   336.875772
1142   337.199050
1143   337.522399
1144   337.845820
1145   338.169313
1146   338.492878
1147   338.816514
1148   339.140223
1149   339.464003
1150   339.787856
1151   340.111781
1152   340.435779
1153   340.759849
1154   341.083992
1155   341.408207
1156   341.732495
1157   342.056856
1158   342.381290
1159   342.705797
1160   343.030377
1161   343.355031
1162   343.679758
1163   344.004558
1164   344.329432
1165   344.654379
1166   344.979400
1167   345.304495
1168   345.629664
1169   345.954907
1170   346.280224
1171   346.605615
1172   346.931080
1173   347.256620
1174   347.582234
1175   347.907923
1176   348.233687
1177   348.559525
1178   348.885438
1179   349.211426
1180   349.537489
1181   349.863627
1182   350.189841
1183   350.516129
1184   350.842493
1185   351.168933
1186   351.495448
1187   351.822039
1188   352.148706
1189   352.475448
1190   352.802267
1191   353.129161
1192   353.456132
1193   353.783178
1194   354.110302
1195   354.437501
1196   354.764777
1197   355.092130
1198   355.419559
1199   355.747065
1200   356.074648
1201   356.402308
1202   356.730045
1203   357.057859
1204   357.385750
1205   357.713719
1206   358.041765
1207   358.369888
1208   358.698089
1209   359.026368
1210   359.354724
1211   359.683158
1212   360.011671
1213   360.340261
1214   360.668929
1215   360.997676
1216   361.326501
1217   361.655404
1218   361.984386
1219   362.313446
1220   362.642585
1221   362.971802
1222   363.301099
1223   363.630474
1224   363.959929
1225   364.289462
1226   364.619075
1227   364.948767
1228   365.278538
1229   365.608389
1230   365.938319
1231   366.268329
1232   366.598418
1233   366.928587
1234   367.258837
1235   367.589166
1236   367.919575
1237   368.250064
1238   368.580634
1239   368.911284
1240   369.242014
1241   369.572824
1242   369.903716
1243   370.234688
1244   370.565740
1245   370.896874
1246   371.228088
1247   371.559384
1248   371.890760
1249   372.222218
1250   372.553757
1251   372.885377
1252   373.217078
1253   373.548861
1254   373.880726
1255   374.212673
1256   374.544701
1257   374.876811
1258   375.209003
1259   375.541277
1260   375.873633
1261   376.206071
1262   376.538591
1263   376.871194
1264   377.203879
1265   377.536647
1266   377.869498
1267   378.202431
1268   378.535447
1269   378.868545
1270   379.201727
1271   379.534991
1272   379.868339
1273   380.201770
1274   380.535284
1275   380.868882
1276   381.202563
1277   381.536327
1278   381.870175
1279   382.204107
1280   382.538122
1281   382.872222
1282   383.206405
1283   383.540672
1284   383.875024
1285   384.209459
1286   384.543979
1287   384.878583
1288   385.213272
1289   385.548045
1290   385.882902
1291   386.217844
1292   386.552871
1293   386.887983
1294   387.223180
1295   387.558461
1296   387.893828
1297   388.229280
1298   388.564817
1299   388.900439
1300   389.236147
1301   389.571940
1302   389.907819
1303   390.243784
1304   390.579834
1305   390.915970
1306   391.252191
1307   391.588499
1308   391.924893
1309   392.261372
1310   392.597938
1311   392.934590
1312   393.271329
1313   393.608154
1314   393.945065
1315   394.282063
1316   394.619148
1317   394.956319
1318   395.293577
1319   395.630922
1320   395.968354
1321   396.305873
1322   396.643480
1323   396.981173
1324   397.318953
1325   397.656821
1326   397.994777
1327   398.332820
1328   398.670950
1329   399.009168
1330   399.347474
1331   399.685868
1332   400.024349
1333   400.362919
1334   400.701576
1335   401.040322
1336   401.379156
1337   401.718078
1338   402.057088
1339   402.396187
1340   402.735375
1341   403.074650
1342   403.414015
1343   403.753468
1344   404.093010
1345   404.432641
1346   404.772361
1347   405.112170
1348   405.452068
1349   405.792056
1350   406.132132
1351   406.472298
1352   406.812553
1353   407.152898
1354   407.493332
1355   407.833856
1356   408.174469
1357   408.515173
1358   408.855966
1359   409.196849
1360   409.537822
1361   409.878885
1362   410.220038
1363   410.561282
1364   410.902616
1365   411.244040
1366   411.585554
1367   411.927159
1368   412.268855
1369   412.610641
1370   412.952518
1371   413.294486
1372   413.636545
1373   413.978695
1374   414.320935
1375   414.663267
1376   415.005690
1377   415.348204
1378   415.690809
1379   416.033506
1380   416.376295
1381   416.719174
1382   417.062146
1383   417.405209
1384   417.748364
1385   418.091610
1386   418.434949
1387   418.778379
1388   419.121902
1389   419.465516
1390   419.809223
1391   420.153022
1392   420.496913
1393   420.840897
1394   421.184973
1395   421.529141
1396   421.873402
1397   422.217756
1398   422.562203
1399   422.906742
1400   423.251374
1401   423.596099
1402   423.940918
1403   424.285829
1404   424.630833
1405   424.975931
1406   425.321122
1407   425.666406
1408   426.011784
1409   426.357255
1410   426.702819
1411   427.048478
1412   427.394230
1413   427.740076
1414   428.086015
1415   428.432049
1416   428.778176
1417   429.124398
1418   429.470713
1419   429.817123
1420   430.163627
1421   430.510226
1422   430.856919
1423   431.203706
1424   431.550587
1425   431.897564
1426   432.244635
1427   432.591800
1428   432.939061
1429   433.286416
1430   433.633867
1431   433.981412
1432   434.329052
1433   434.676787
1434   435.024618
1435   435.372544
1436   435.720565
1437   436.068682
1438   436.416894
1439   436.765201
1440   437.113604
1441   437.462103
1442   437.810698
1443   438.159388
1444   438.508174
1445   438.857056
1446   439.206034
1447   439.555108
1448   439.904278
1449   440.253545
1450   440.602907
1451   440.952366
1452   441.301922
1453   441.651573
1454   442.001322
1455   442.351166
1456   442.701108
1457   443.051146
1458   443.401281
1459   443.751512
1460   444.101841
1461   444.452267
1462   444.802789
1463   445.153409
1464   445.504126
1465   445.854940
1466   446.205851
1467   446.556860
1468   446.907966
1469   447.259169
1470   447.610470
1471   447.961869
1472   448.313365
1473   448.664959
1474   449.016651
1475   449.368440
1476   449.720328
1477   450.072313
1478   450.424397
1479   450.776578
1480   451.128858
1481   451.481236
1482   451.833712
1483   452.186287
1484   452.538960
1485   452.891732
1486   453.244602
1487   453.597570
1488   453.950638
1489   454.303804
1490   454.657068
1491   455.010432
1492   455.363894
1493   455.717456
1494   456.071116
1495   456.424876
1496   456.778735
1497   457.132693
1498   457.486750
1499   457.840906
1500   458.195162
1501   458.549518
1502   458.903973
1503   459.258527
1504   459.613181
1505   459.967935
1506   460.322789
1507   460.677742
1508   461.032795
1509   461.387948
1510   461.743202
1511   462.098555
1512   462.454008
1513   462.809562
1514   463.165215
1515   463.520969
1516   463.876824
1517   464.232779
1518   464.588834
1519   464.944990
1520   465.301246
1521   465.657603
1522   466.014061
1523   466.370619
1524   466.727279
1525   467.084039
1526   467.440900
1527   467.797862
1528   468.154926
1529   468.512090
1530   468.869355
1531   469.226722
1532   469.584190
1533   469.941760
1534   470.299430
1535   470.657203
1536   471.015077
1537   471.373052
1538   471.731129
1539   472.089308
1540   472.447588
1541   472.805970
1542   473.164455
1543   473.523041
1544   473.881729
1545   474.240519
1546   474.599411
1547   474.958405
1548   475.317502
1549   475.676701
1550   476.036002
1551   476.395406
1552   476.754912
1553   477.114520
1554   477.474231
1555   477.834045
1556   478.193961
1557   478.553980
1558   478.914102
1559   479.274327
1560   479.634654
1561   479.995085
1562   480.355618
1563   480.716255
1564   481.076994
1565   481.437837
1566   481.798783
1567   482.159832
1568   482.520985
1569   482.882241
1570   483.243601
1571   483.605064
1572   483.966630
1573   484.328300
1574   484.690074
1575   485.051952
1576   485.413933
1577   485.776018
1578   486.138207
1579   486.500500
1580   486.862897
1581   487.225398
1582   487.588003
1583   487.950712
1584   488.313526
1585   488.676443
1586   489.039465
1587   489.402592
1588   489.765823
1589   490.129158
1590   490.492598
1591   490.856142
1592   491.219791
1593   491.583545
1594   491.947403
1595   492.311367
1596   492.675435
1597   493.039608
1598   493.403886
1599   493.768269
1600   494.132757
1601   494.497350
1602   494.862048
1603   495.226852
1604   495.591761
1605   495.956775
1606   496.321895
1607   496.687120
1608   497.052450
1609   497.417886
1610   497.783428
1611   498.149075
1612   498.514828
1613   498.880686
1614   499.246651
1615   499.612721
1616   499.978897
1617   500.345180
1618   500.711568
1619   501.078062
1620   501.444662
1621   501.811369
1622   502.178181
1623   502.545100
1624   502.912126
1625   503.279257
1626   503.646495
1627   504.013840
1628   504.381291
1629   504.748848
1630   505.116513
1631   505.484283
1632   505.852161
1633   506.220145
1634   506.588237
1635   506.956435
1636   507.324740
1637   507.693151
1638   508.061670
1639   508.430296
1640   508.799030
1641   509.167870
1642   509.536817
1643   509.905872
1644   510.275034
1645   510.644304
1646   511.013681
1647   511.383165
1648   511.752757
1649   512.122457
1650   512.492264
1651   512.862178
1652   513.232201
1653   513.602331
1654   513.972569
1655   514.342915
1656   514.713369
1657   515.083931
1658   515.454600
1659   515.825378
1660   516.196264
1661   516.567258
1662   516.938361
1663   517.309571
1664   517.680890
1665   518.052317
1666   518.423853
1667   518.795497
1668   519.167250
1669   519.539111
1670   519.911081
1671   520.283159
1672   520.655346
1673   521.027642
1674   521.400046
1675   521.772560
1676   522.145182
1677   522.517913
1678   522.890753
1679   523.263703
1680   523.636761
1681   524.009928
1682   524.383205
1683   524.756591
1684   525.130086
1685   525.503690
1686   525.877404
1687   526.251227
1688   526.625159
1689   526.999201
1690   527.373353
1691   527.747614
1692   528.121985
1693   528.496465
1694   528.871055
1695   529.245755
1696   529.620565
1697   529.995484
1698   530.370514
1699   530.745654
1700   531.120903
1701   531.496263
1702   531.871732
1703   532.247312
1704   532.623002
1705   532.998802
1706   533.374713
1707   533.750734
1708   534.126865
1709   534.503106
1710   534.879458
1711   535.255921
1712   535.632494
1713   536.009178
1714   536.385972
1715   536.762877
1716   537.139893
1717   537.517020
1718   537.894257
1719   538.271605
1720   538.649065
1721   539.026635
1722   539.404316
1723   539.782108
1724   540.160011
1725   540.538026
1726   540.916152
1727   541.294388
1728   541.672737
1729   542.051196
1730   542.429767
1731   542.808449
1732   543.187243
1733   543.566148
1734   543.945165
1735   544.324293
1736   544.703533
1737   545.082884
1738   545.462348
1739   545.841923
1740   546.221610
1741   546.601408
1742   546.981319
1743   547.361341
1744   547.741476
1745   548.121722
1746   548.502081
1747   548.882552
1748   549.263135
1749   549.643830
1750   550.024637
1751   550.405556
1752   550.786588
1753   551.167733
1754   551.548989
1755   551.930358
1756   552.311840
1757   552.693434
1758   553.075141
1759   553.456960
1760   553.838892
1761   554.220937
1762   554.603095
1763   554.985365
1764   555.367748
1765   555.750244
1766   556.132853
1767   556.515575
1768   556.898410
1769   557.281358
1770   557.664419
1771   558.047593
1772   558.430880
1773   558.814281
1774   559.197794
1775   559.581422
1776   559.965162
1777   560.349016
1778   560.732983
1779   561.117064
1780   561.501258
1781   561.885566
1782   562.269987
1783   562.654522
1784   563.039171
1785   563.423933
1786   563.808810
1787   564.193800
1788   564.578903
1789   564.964121
1790   565.349453
1791   565.734898
1792   566.120458
1793   566.506132
1794   566.891919
1795   567.277821
1796   567.663837
1797   568.049967
1798   568.436212
1799   568.822571
1800   569.209044
1801   569.595631
1802   569.982333
1803   570.369149
1804   570.756080
1805   571.143126
1806   571.530285
1807   571.917560
1808   572.304949
1809   572.692453
1810   573.080072
1811   573.467805
1812   573.855653
1813   574.243616
1814   574.631694
1815   575.019887
1816   575.408195
1817   575.796618
1818   576.185156
1819   576.573809
1820   576.962577
1821   577.351460
1822   577.740459
1823   578.129573
1824   578.518802
1825   578.908146
1826   579.297606
1827   579.687181
1828   580.076872
1829   580.466678
1830   580.856599
1831   581.246637
1832   581.636789
1833   582.027058
1834   582.417442
1835   582.807942
1836   583.198557
1837   583.589289
1838   583.980136
1839   584.371099
1840   584.762178
1841   585.153373
1842   585.544684
1843   585.936111
1844   586.327654
1845   586.719313
1846   587.111089
1847   587.502980
1848   587.894988
1849   588.287112
1850   588.679352
1851   589.071709
1852   589.464182
1853   589.856771
1854   590.249477
1855   590.642299
1856   591.035238
1857   591.428293
1858   591.821465
1859   592.214754
1860   592.608159
1861   593.001681
1862   593.395320
1863   593.789075
1864   594.182948
1865   594.576937
1866   594.971043
1867   595.365266
1868   595.759606
1869   596.154063
1870   596.548638
1871   596.943329
1872   597.338137
1873   597.733063
1874   598.128105
1875   598.523265
1876   598.918542
1877   599.313937
1878   599.709449
1879   600.105078
1880   600.500825
1881   600.896689
1882   601.292670
1883   601.688769
1884   602.084986
1885   602.481320
1886   602.877772
1887   603.274342
1888   603.671029
1889   604.067834
1890   604.464757
1891   604.861798
1892   605.258956
1893   605.656233
1894   606.053627
1895   606.451139
1896   606.848770
1897   607.246518
1898   607.644385
1899   608.042369
1900   608.440472
1901   608.838693
1902   609.237032
1903   609.635489
1904   610.034065
1905   610.432759
1906   610.831571
1907   611.230502
1908   611.629551
1909   612.028718
1910   612.428005
1911   612.827409
1912   613.226932
1913   613.626574
1914   614.026335
1915   614.426214
1916   614.826212
1917   615.226328
1918   615.626564
1919   616.026918
1920   616.427391
1921   616.827983
1922   617.228694
1923   617.629524
1924   618.030473
1925   618.431541
1926   618.832728
1927   619.234034
1928   619.635459
1929   620.037003
1930   620.438667
1931   620.840450
1932   621.242352
1933   621.644373
1934   622.046514
1935   622.448774
1936   622.851153
1937   623.253652
1938   623.656271
1939   624.059009
1940   624.461866
1941   624.864843
1942   625.267940
1943   625.671156
1944   626.074492
1945   626.477948
1946   626.881524
1947   627.285219
1948   627.689034
1949   628.092969
1950   628.497024
1951   628.901199
1952   629.305494
1953   629.709908
1954   630.114443
1955   630.519098
1956   630.923873
1957   631.328768
1958   631.733783
1959   632.138919
1960   632.544174
1961   632.949550
1962   633.355046
1963   633.760663
1964   634.166400
1965   634.572257
1966   634.978235
1967   635.384333
1968   635.790552
1969   636.196891
1970   636.603351
1971   637.009931
1972   637.416632
1973   637.823454
1974   638.230396
1975   638.637459
1976   639.044643
1977   639.451947
1978   639.859373
1979   640.266919
1980   640.674586
1981   641.082374
1982   641.490283
1983   641.898314
1984   642.306465
1985   642.714737
1986   643.123130
1987   643.531644
1988   643.940280
1989   644.349036
1990   644.757914
1991   645.166914
1992   645.576034
1993   645.985276
1994   646.394639
1995   646.804123
1996   647.213729
1997   647.623456
1998   648.033305
1999   648.443276
2000   648.853367
2001   649.263581
2002   649.673916
2003   650.084372
2004   650.494951
2005   650.905651
2006   651.316473
2007   651.727416
2008   652.138481
2009   652.549669
2010   652.960978
2011   653.372408
2012   653.783961
2013   654.195636
2014   654.607433
2015   655.019352
2016   655.431392
2017   655.843555
2018   656.255840
2019   656.668247
2020   657.080777
2021   657.493428
2022   657.906202
2023   658.319098
2024   658.732116
2025   659.145257
2026   659.558520
2027   659.971906
2028   660.385413
2029   660.799044
2030   661.212797
2031   661.626672
2032   662.040670
2033   662.454790
2034   662.869033
2035   663.283399
2036   663.697887
2037   664.112498
2038   664.527232
2039   664.942089
2040   665.357068
2041   665.772171
2042   666.187396
2043   666.602744
2044   667.018214
2045   667.433808
2046   667.849525
2047   668.265365
2048   668.681328
2049   669.097414
2050   669.513623
2051   669.929955
2052   670.346410
2053   670.762989
2054   671.179691
2055   671.596516
2056   672.013464
2057   672.430536
2058   672.847731
2059   673.265049
2060   673.682491
2061   674.100056
2062   674.517744
2063   674.935557
2064   675.353492
2065   675.771551
2066   676.189734
2067   676.608041
2068   677.026471
2069   677.445025
2070   677.863702
2071   678.282503
2072   678.701428
2073   679.120477
2074   679.539650
2075   679.958946
2076   680.378366
2077   680.797911
2078   681.217579
2079   681.637371
2080   682.057287
2081   682.477327
2082   682.897492
2083   683.317780
2084   683.738192
2085   684.158729
2086   684.579390
2087   685.000175
2088   685.421084
2089   685.842118
2090   686.263276
2091   686.684558
2092   687.105964
2093   687.527495
2094   687.949150
2095   688.370930
2096   688.792834
2097   689.214863
2098   689.637016
2099   690.059294
2100   690.481697
2101   690.904224
2102   691.326875
2103   691.749652
2104   692.172553
2105   692.595579
2106   693.018729
2107   693.442004
2108   693.865405
2109   694.288930
2110   694.712579
2111   695.136354
2112   695.560254
2113   695.984279
2114   696.408428
2115   696.832703
2116   697.257103
2117   697.681628
2118   698.106278
2119   698.531053
2120   698.955953
2121   699.380978
2122   699.806129
2123   700.231405
2124   700.656806
2125   701.082333
2126   701.507984
2127   701.933762
2128   702.359664
2129   702.785692
2130   703.211846
2131   703.638125
2132   704.064529
2133   704.491059
2134   704.917714
2135   705.344495
2136   705.771402
2137   706.198435
2138   706.625593
2139   707.052876
2140   707.480286
2141   707.907821
2142   708.335482
2143   708.763269
2144   709.191181
2145   709.619220
2146   710.047384
2147   710.475675
2148   710.904091
2149   711.332633
2150   711.761301
2151   712.190096
2152   712.619016
2153   713.048062
2154   713.477235
2155   713.906534
2156   714.335958
2157   714.765509
2158   715.195187
2159   715.624990
2160   716.054920
2161   716.484976
2162   716.915159
2163   717.345467
2164   717.775903
2165   718.206464
2166   718.637152
2167   719.067967
2168   719.498908
2169   719.929975
2170   720.361170
2171   720.792490
2172   721.223938
2173   721.655512
2174   722.087212
2175   722.519039
2176   722.950993
2177   723.383074
2178   723.815282
2179   724.247616
2180   724.680077
2181   725.112665
2182   725.545380
2183   725.978222
2184   726.411190
2185   726.844286
2186   727.277509
2187   727.710858
2188   728.144335
2189   728.577939
2190   729.011670
2191   729.445528
2192   729.879513
2193   730.313625
2194   730.747864
2195   731.182231
2196   731.616725
2197   732.051346
2198   732.486095
2199   732.920971
2200   733.355974
2201   733.791105
2202   734.226363
2203   734.661748
2204   735.097261
2205   735.532901
2206   735.968669
2207   736.404565
2208   736.840588
2209   737.276738
2210   737.713017
2211   738.149423
2212   738.585956
2213   739.022617
2214   739.459406
2215   739.896323
2216   740.333368
2217   740.770540
2218   741.207840
2219   741.645268
2220   742.082824
2221   742.520508
2222   742.958320
2223   743.396259
2224   743.834327
2225   744.272523
2226   744.710846
2227   745.149298
2228   745.587878
2229   746.026586
2230   746.465422
2231   746.904387
2232   747.343479
2233   747.782700
2234   748.222049
2235   748.661526
2236   749.101131
2237   749.540865
2238   749.980728
2239   750.420718
2240   750.860837
2241   751.301084
2242   751.741460
2243   752.181965
2244   752.622597
2245   753.063359
2246   753.504249
2247   753.945267
2248   754.386414
2249   754.827690
2250   755.269094
2251   755.710627
2252   756.152289
2253   756.594079
2254   757.035999
2255   757.478047
2256   757.920223
2257   758.362529
2258   758.804964
2259   759.247527
2260   759.690219
2261   760.133040
2262   760.575991
2263   761.019070
2264   761.462278
2265   761.905615
2266   762.349081
2267   762.792677
2268   763.236401
2269   763.680255
2270   764.124237
2271   764.568349
2272   765.012590
2273   765.456961
2274   765.901460
2275   766.346089
2276   766.790847
2277   767.235735
2278   767.680752
2279   768.125898
2280   768.571173
2281   769.016579
2282   769.462113
2283   769.907777
2284   770.353571
2285   770.799494
2286   771.245546
2287   771.691728
2288   772.138040
2289   772.584482
2290   773.031053
2291   773.477753
2292   773.924584
2293   774.371544
2294   774.818634
2295   775.265853
2296   775.713203
2297   776.160682
2298   776.608291
2299   777.056030
2300   777.503899
2301   777.951898
2302   778.400027
2303   778.848286
2304   779.296675
2305   779.745193
2306   780.193842
2307   780.642621
2308   781.091530
2309   781.540569
2310   781.989738
2311   782.439038
2312   782.888467
2313   783.338027
2314   783.787717
2315   784.237537
2316   784.687488
2317   785.137569
2318   785.587780
2319   786.038122
2320   786.488594
2321   786.939196
2322   787.389929
2323   787.840792
2324   788.291786
2325   788.742910
2326   789.194165
2327   789.645550
2328   790.097066
2329   790.548713
2330   791.000490
2331   791.452397
2332   791.904436
2333   792.356605
2334   792.808905
2335   793.261335
2336   793.713897
2337   794.166589
2338   794.619412
2339   795.072366
2340   795.525450
2341   795.978666
2342   796.432012
2343   796.885490
2344   797.339098
2345   797.792837
2346   798.246707
2347   798.700709
2348   799.154841
2349   799.609104
2350   800.063499
2351   800.518025
2352   800.972681
2353   801.427469
2354   801.882389
2355   802.337439
2356   802.792620
2357   803.247933
2358   803.703377
2359   804.158953
2360   804.614660
2361   805.070498
2362   805.526467
2363   805.982568
2364   806.438801
2365   806.895164
2366   807.351660
2367   807.808286
2368   808.265045
2369   808.721934
2370   809.178956
2371   809.636109
2372   810.093393
2373   810.550809
2374   811.008357
2375   811.466037
2376   811.923848
2377   812.381791
2378   812.839866
2379   813.298072
2380   813.756410
2381   814.214880
2382   814.673482
2383   815.132216
2384   815.591082
2385   816.050079
2386   816.509209
2387   816.968470
2388   817.427864
2389   817.887389
2390   818.347047
2391   818.806836
2392   819.266758
2393   819.726812
2394   820.186997
2395   820.647315
2396   821.107765
2397   821.568348
2398   822.029062
2399   822.489909
2400   822.950888
2401   823.411999
2402   823.873243
2403   824.334618
2404   824.796127
2405   825.257767
2406   825.719540
2407   826.181446
2408   826.643483
2409   827.105654
2410   827.567956
2411   828.030392
2412   828.492959
2413   828.955660
2414   829.418493
2415   829.881458
2416   830.344556
2417   830.807787
2418   831.271150
2419   831.734646
2420   832.198275
2421   832.662037
2422   833.125931
2423   833.589958
2424   834.054118
2425   834.518411
2426   834.982836
2427   835.447394
2428   835.912086
2429   836.376910
2430   836.841867
2431   837.306957
2432   837.772180
2433   838.237536
2434   838.703025
2435   839.168647
2436   839.634402
2437   840.100290
2438   840.566311
2439   841.032466
2440   841.498753
2441   841.965174
2442   842.431728
2443   842.898415
2444   843.365236
2445   843.832189
2446   844.299276
2447   844.766497
2448   845.233850
2449   845.701337
2450   846.168957
2451   846.636711
2452   847.104598
2453   847.572619
2454   848.040773
2455   848.509060
2456   848.977481
2457   849.446036
2458   849.914724
2459   850.383546
2460   850.852501
2461   851.321590
2462   851.790812
2463   852.260169
2464   852.729658
2465   853.199282
2466   853.669039
2467   854.138930
2468   854.608955
2469   855.079114
2470   855.549406
2471   856.019832
2472   856.490392
2473   856.961086
2474   857.431914
2475   857.902876
2476   858.373971
2477   858.845201
2478   859.316565
2479   859.788062
2480   860.259694
2481   860.731460
2482   861.203360
2483   861.675394
2484   862.147562
2485   862.619864
2486   863.092300
2487   863.564871
2488   864.037575
2489   864.510414
2490   864.983387
2491   865.456495
2492   865.929737
2493   866.403113
2494   866.876623
2495   867.350268
2496   867.824047
2497   868.297960
2498   868.772008
2499   869.246191
2500   869.720507
2501   870.194959
2502   870.669545
2503   871.144265
2504   871.619120
2505   872.094109
2506   872.569233
2507   873.044492
2508   873.519885
2509   873.995413
2510   874.471075
2511   874.946873
2512   875.422805
2513   875.898871
2514   876.375073
2515   876.851409
2516   877.327880
2517   877.804486
2518   878.281227
2519   878.758103
2520   879.235113
2521   879.712258
2522   880.189539
2523   880.666954
2524   881.144504
2525   881.622190
2526   882.100010
2527   882.577965
2528   883.056055
2529   883.534281
2530   884.012641
2531   884.491137
2532   884.969768
2533   885.448534
2534   885.927435
2535   886.406471
2536   886.885643
2537   887.364949
2538   887.844392
2539   888.323969
2540   888.803681
2541   889.283529
2542   889.763513
2543   890.243632
2544   890.723886
2545   891.204275
2546   891.684800
2547   892.165460
2548   892.646256
2549   893.127188
2550   893.608255
2551   894.089457
2552   894.570795
2553   895.052269
2554   895.533878
2555   896.015622
2556   896.497503
2557   896.979519
2558   897.461671
2559   897.943958
2560   898.426381
2561   898.908940
2562   899.391635
2563   899.874466
2564   900.357432
2565   900.840534
2566   901.323772
2567   901.807146
2568   902.290656
2569   902.774301
2570   903.258083
2571   903.742001
2572   904.226054
2573   904.710244
2574   905.194569
2575   905.679031
2576   906.163628
2577   906.648362
2578   907.133232
2579   907.618238
2580   908.103380
2581   908.588658
2582   909.074073
2583   909.559623
2584   910.045310
2585   910.531133
2586   911.017092
2587   911.503188
2588   911.989420
2589   912.475788
2590   912.962293
2591   913.448934
2592   913.935711
2593   914.422625
2594   914.909675
2595   915.396862
2596   915.884185
2597   916.371644
2598   916.859240
2599   917.346973
2600   917.834842
2601   918.322848
2602   918.810990
2603   919.299269
2604   919.787685
2605   920.276237
2606   920.764926
2607   921.253751
2608   921.742714
2609   922.231813
2610   922.721049
2611   923.210421
2612   923.699930
2613   924.189577
2614   924.679360
2615   925.169279
2616   925.659336
2617   926.149530
2618   926.639860
2619   927.130328
2620   927.620932
2621   928.111674
2622   928.602552
2623   929.093567
2624   929.584720
2625   930.076009
2626   930.567436
2627   931.058999
2628   931.550700
2629   932.042538
2630   932.534513
2631   933.026625
2632   933.518875
2633   934.011262
2634   934.503785
2635   934.996447
2636   935.489245
2637   935.982181
2638   936.475254
2639   936.968464
2640   937.461812
2641   937.955297
2642   938.448920
2643   938.942679
2644   939.436577
2645   939.930612
2646   940.424784
2647   940.919094
2648   941.413541
2649   941.908126
2650   942.402848
2651   942.897708
2652   943.392706
2653   943.887841
2654   944.383114
2655   944.878524
2656   945.374073
2657   945.869758
2658   946.365582
2659   946.861543
2660   947.357642
2661   947.853879
2662   948.350254
2663   948.846766
2664   949.343417
2665   949.840205
2666   950.337131
2667   950.834195
2668   951.331397
2669   951.828736
2670   952.326214
2671   952.823830
2672   953.321584
2673   953.819475
2674   954.317505
2675   954.815673
2676   955.313979
2677   955.812423
2678   956.311005
2679   956.809725
2680   957.308583
2681   957.807580
2682   958.306715
2683   958.805987
2684   959.305399
2685   959.804948
2686   960.304636
2687   960.804462
2688   961.304426
2689   961.804529
2690   962.304770
2691   962.805149
2692   963.305667
2693   963.806323
2694   964.307117
2695   964.808050
2696   965.309122
2697   965.810332
2698   966.311680
2699   966.813167
2700   967.314793
2701   967.816557
2702   968.318459
2703   968.820501
2704   969.322681
2705   969.824999
2706   970.327456
2707   970.830052
2708   971.332787
2709   971.835660
2710   972.338672
2711   972.841823
2712   973.345113
2713   973.848541
2714   974.352108
2715   974.855814
2716   975.359659
2717   975.863643
2718   976.367766
2719   976.872027
2720   977.376428
2721   977.880967
2722   978.385646
2723   978.890463
2724   979.395419
2725   979.900515
2726   980.405750
2727   980.911123
2728   981.416636
2729   981.922288
2730   982.428079
2731   982.934009
2732   983.440078
2733   983.946286
2734   984.452634
2735   984.959121
2736   985.465747
2737   985.972512
2738   986.479417
2739   986.986461
2740   987.493644
2741   988.000967
2742   988.508429
2743   989.016030
2744   989.523771
2745   990.031651
2746   990.539671
2747   991.047830
2748   991.556128
2749   992.064566
2750   992.573144
2751   993.081861
2752   993.590718
2753   994.099714
2754   994.608850
2755   995.118125
2756   995.627540
2757   996.137095
2758   996.646789
2759   997.156623
2760   997.666597
2761   998.176710
2762   998.686964
2763   999.197357
2764   999.707889
2765  1000.218562
2766  1000.729374
2767  1001.240327
2768  1001.751419
2769  1002.262651
2770  1002.774023
2771  1003.285534
2772  1003.797186
2773  1004.308978
2774  1004.820909
2775  1005.332981
2776  1005.845193
2777  1006.357544
2778  1006.870036
2779  1007.382668
2780  1007.895440
2781  1008.408352
2782  1008.921404
2783  1009.434596
2784  1009.947929
2785  1010.461401
2786  1010.975014
2787  1011.488767
2788  1012.002660
2789  1012.516694
2790  1013.030868
2791  1013.545182
2792  1014.059636
2793  1014.574231
2794  1015.088966
2795  1015.603842
2796  1016.118858
2797  1016.634014
2798  1017.149311
2799  1017.664748
2800  1018.180325
2801  1018.696044
2802  1019.211902
2803  1019.727901
2804  1020.244041
2805  1020.760321
2806  1021.276742
2807  1021.793304
2808  1022.310006
2809  1022.826848
2810  1023.343832
2811  1023.860956
2812  1024.378221
2813  1024.895626
2814  1025.413172
2815  1025.930859
2816  1026.448687
2817  1026.966655
2818  1027.484765
2819  1028.003015
2820  1028.521406
2821  1029.039938
2822  1029.558610
2823  1030.077424
2824  1030.596379
2825  1031.115474
2826  1031.634711
2827  1032.154088
2828  1032.673606
2829  1033.193266
2830  1033.713066
2831  1034.233008
2832  1034.753090
2833  1035.273314
2834  1035.793679
2835  1036.314185
2836  1036.834832
2837  1037.355620
2838  1037.876549
2839  1038.397620
2840  1038.918832
2841  1039.440185
2842  1039.961679
2843  1040.483315
2844  1041.005092
2845  1041.527010
2846  1042.049070
2847  1042.571271
2848  1043.093613
2849  1043.616096
2850  1044.138722
2851  1044.661488
2852  1045.184396
2853  1045.707445
2854  1046.230636
2855  1046.753969
2856  1047.277443
2857  1047.801058
2858  1048.324815
2859  1048.848714
2860  1049.372754
2861  1049.896936
2862  1050.421259
2863  1050.945724
2864  1051.470331
2865  1051.995079
2866  1052.519970
2867  1053.045001
2868  1053.570175
2869  1054.095490
2870  1054.620948
2871  1055.146546
2872  1055.672287
2873  1056.198170
2874  1056.724194
2875  1057.250361
2876  1057.776669
2877  1058.303119
2878  1058.829711
2879  1059.356445
2880  1059.883321
2881  1060.410339
2882  1060.937499
2883  1061.464801
2884  1061.992245
2885  1062.519831
2886  1063.047559
2887  1063.575430
2888  1064.103442
2889  1064.631596
2890  1065.159893
2891  1065.688332
2892  1066.216913
2893  1066.745636
2894  1067.274502
2895  1067.803509
2896  1068.332659
2897  1068.861952
2898  1069.391386
2899  1069.920963
2900  1070.450682
2901  1070.980544
2902  1071.510548
2903  1072.040694
2904  1072.570983
2905  1073.101414
2906  1073.631988
2907  1074.162704
2908  1074.693562
2909  1075.224563
2910  1075.755707
2911  1076.286993
2912  1076.818422
2913  1077.349993
2914  1077.881707
2915  1078.413563
2916  1078.945562
2917  1079.477704
2918  1080.009988
2919  1080.542415
2920  1081.074985
2921  1081.607698
2922  1082.140553
2923  1082.673551
2924  1083.206692
2925  1083.739976
2926  1084.273402
2927  1084.806971
2928  1085.340683
2929  1085.874538
2930  1086.408536
2931  1086.942677
2932  1087.476961
2933  1088.011387
2934  1088.545957
2935  1089.080669
2936  1089.615525
2937  1090.150524
2938  1090.685665
2939  1091.220950
2940  1091.756378
2941  1092.291948
2942  1092.827662
2943  1093.363519
2944  1093.899520
2945  1094.435663
2946  1094.971950
2947  1095.508379
2948  1096.044952
2949  1096.581669
2950  1097.118528
2951  1097.655531
2952  1098.192677
2953  1098.729966
2954  1099.267399
2955  1099.804975
2956  1100.342694
2957  1100.880557
2958  1101.418563
2959  1101.956713
2960  1102.495006
2961  1103.033442
2962  1103.572022
2963  1104.110746
2964  1104.649613
2965  1105.188623
2966  1105.727777
2967  1106.267075
2968  1106.806516
2969  1107.346101
2970  1107.885829
2971  1108.425701
2972  1108.965717
2973  1109.505876
2974  1110.046180
2975  1110.586626
2976  1111.127217
2977  1111.667951
2978  1112.208829
2979  1112.749851
2980  1113.291016
2981  1113.832326
2982  1114.373779
2983  1114.915376
2984  1115.457117
2985  1115.999002
2986  1116.541031
2987  1117.083204
2988  1117.625520
2989  1118.167981
2990  1118.710586
2991  1119.253334
2992  1119.796227
2993  1120.339264
2994  1120.882444
2995  1121.425769
2996  1121.969238
2997  1122.512851
2998  1123.056608
2999  1123.600509
3000  1124.144555
3001  1124.688745
3002  1125.233078
3003  1125.777556
3004  1126.322179
3005  1126.866945
3006  1127.411856
3007  1127.956911
3008  1128.502111
3009  1129.047454
3010  1129.592943
3011  1130.138575
3012  1130.684352
3013  1131.230273
3014  1131.776339
3015  1132.322549
3016  1132.868903
3017  1133.415402
3018  1133.962046
3019  1134.508834
3020  1135.055766
3021  1135.602844
3022  1136.150065
3023  1136.697431
3024  1137.244942
3025  1137.792598
3026  1138.340398
3027  1138.888343
3028  1139.436432
3029  1139.984666
3030  1140.533045
3031  1141.081568
3032  1141.630237
3033  1142.179050
3034  1142.728008
3035  1143.277110
3036  1143.826358
3037  1144.375750
3038  1144.925287
3039  1145.474969
3040  1146.024796
3041  1146.574768
3042  1147.124884
3043  1147.675146
3044  1148.225553
3045  1148.776104
3046  1149.326801
3047  1149.877642
3048  1150.428629
3049  1150.979761
3050  1151.531037
3051  1152.082459
3052  1152.634026
3053  1153.185738
3054  1153.737595
3055  1154.289598
3056  1154.841745
3057  1155.394038
3058  1155.946476
3059  1156.499059
3060  1157.051788
3061  1157.604661
3062  1158.157680
3063  1158.710845
3064  1159.264154
3065  1159.817609
3066  1160.371209
3067  1160.924955
3068  1161.478846
3069  1162.032882
3070  1162.587064
3071  1163.141392
3072  1163.695864
3073  1164.250483
3074  1164.805246
3075  1165.360156
3076  1165.915211
3077  1166.470411
3078  1167.025757
3079  1167.581248
3080  1168.136886
3081  1168.692668
3082  1169.248597
3083  1169.804671
3084  1170.360891
3085  1170.917256
3086  1171.473767
3087  1172.030424
3088  1172.587227
3089  1173.144175
3090  1173.701269
3091  1174.258509
3092  1174.815895
3093  1175.373427
3094  1175.931104
3095  1176.488928
3096  1177.046897
3097  1177.605012
3098  1178.163273
3099  1178.721680
3100  1179.280233
3101  1179.838932
3102  1180.397777
3103  1180.956768
3104  1181.515906
3105  1182.075189
3106  1182.634618
3107  1183.194193
3108  1183.753915
3109  1184.313782
3110  1184.873796
3111  1185.433956
3112  1185.994262
3113  1186.554714
3114  1187.115312
3115  1187.676057
3116  1188.236948
3117  1188.797985
3118  1189.359169
3119  1189.920498
3120  1190.481974
3121  1191.043597
3122  1191.605366
3123  1192.167281
3124  1192.729342
3125  1193.291550
3126  1193.853905
3127  1194.416406
3128  1194.979053
3129  1195.541847
3130  1196.104787
3131  1196.667874
3132  1197.231107
3133  1197.794487
3134  1198.358014
3135  1198.921687
3136  1199.485507
3137  1200.049473
3138  1200.613586
3139  1201.177846
3140  1201.742252
3141  1202.306805
3142  1202.871505
3143  1203.436351
3144  1204.001344
3145  1204.566484
3146  1205.131771
3147  1205.697205
3148  1206.262785
3149  1206.828512
3150  1207.394387
3151  1207.960407
3152  1208.526575
3153  1209.092890
3154  1209.659352
3155  1210.225961
3156  1210.792716
3157  1211.359619
3158  1211.926668
3159  1212.493865
3160  1213.061209
3161  1213.628699
3162  1214.196337
3163  1214.764122
3164  1215.332054
3165  1215.900133
3166  1216.468360
3167  1217.036733
3168  1217.605254
3169  1218.173921
3170  1218.742736
3171  1219.311699
3172  1219.880808
3173  1220.450065
3174  1221.019469
3175  1221.589020
3176  1222.158719
3177  1222.728565
3178  1223.298558
3179  1223.868699
3180  1224.438987
3181  1225.009423
3182  1225.580006
3183  1226.150736
3184  1226.721614
3185  1227.292640
3186  1227.863812
3187  1228.435133
3188  1229.006601
3189  1229.578216
3190  1230.149979
3191  1230.721890
3192  1231.293948
3193  1231.866154
3194  1232.438508
3195  1233.011009
3196  1233.583658
3197  1234.156454
3198  1234.729399
3199  1235.302491
3200  1235.875730
3201  1236.449118
3202  1237.022653
3203  1237.596336
3204  1238.170167
3205  1238.744146
3206  1239.318273
3207  1239.892547
3208  1240.466969
3209  1241.041540
3210  1241.616258
3211  1242.191124
3212  1242.766138
3213  1243.341300
3214  1243.916610
3215  1244.492068
3216  1245.067675
3217  1245.643429
3218  1246.219331
3219  1246.795381
3220  1247.371580
3221  1247.947927
3222  1248.524421
3223  1249.101064
3224  1249.677855
3225  1250.254794
3226  1250.831882
3227  1251.409118
3228  1251.986502
3229  1252.564034
3230  1253.141714
3231  1253.719543
3232  1254.297520
3233  1254.875646
3234  1255.453919
3235  1256.032341
3236  1256.610912
3237  1257.189631
3238  1257.768498
3239  1258.347514
3240  1258.926678
3241  1259.505991
3242  1260.085452
3243  1260.665062
3244  1261.244821
3245  1261.824727
3246  1262.404783
3247  1262.984987
3248  1263.565339
3249  1264.145841
3250  1264.726490
3251  1265.307289
3252  1265.888236
3253  1266.469332
3254  1267.050577
3255  1267.631970
3256  1268.213512
3257  1268.795203
3258  1269.377042
3259  1269.959031
3260  1270.541168
3261  1271.123454
3262  1271.705889
3263  1272.288473
3264  1272.871205
3265  1273.454087
3266  1274.037117
3267  1274.620297
3268  1275.203625
3269  1275.787102
3270  1276.370729
3271  1276.954504
3272  1277.538428
3273  1278.122502
3274  1278.706724
3275  1279.291096
3276  1279.875616
3277  1280.460286
3278  1281.045105
3279  1281.630073
3280  1282.215190
3281  1282.800457
3282  1283.385872
3283  1283.971437
3284  1284.557151
3285  1285.143015
3286  1285.729027
3287  1286.315189
3288  1286.901500
3289  1287.487961
3290  1288.074571
3291  1288.661330
3292  1289.248239
3293  1289.835297
3294  1290.422504
3295  1291.009861
3296  1291.597368
3297  1292.185023
3298  1292.772829
3299  1293.360783
3300  1293.948888
3301  1294.537142
3302  1295.125545
3303  1295.714098
3304  1296.302801
3305  1296.891653
3306  1297.480655
3307  1298.069806
3308  1298.659108
3309  1299.248558
3310  1299.838159
3311  1300.427909
3312  1301.017809
3313  1301.607859
3314  1302.198059
3315  1302.788408
3316  1303.378907
3317  1303.969556
3318  1304.560355
3319  1305.151304
3320  1305.742402
3321  1306.333651
3322  1306.925049
3323  1307.516597
3324  1308.108296
3325  1308.700144
3326  1309.292142
3327  1309.884290
3328  1310.476588
3329  1311.069037
3330  1311.661635
3331  1312.254383
3332  1312.847282
3333  1313.440330
3334  1314.033529
3335  1314.626878
3336  1315.220377
3337  1315.814026
3338  1316.407826
3339  1317.001775
3340  1317.595875
3341  1318.190125
3342  1318.784526
3343  1319.379076
3344  1319.973777
3345  1320.568629
3346  1321.163630
3347  1321.758782
3348  1322.354085
3349  1322.949538
3350  1323.545141
3351  1324.140894
3352  1324.736798
3353  1325.332853
3354  1325.929058
3355  1326.525414
3356  1327.121920
3357  1327.718576
3358  1328.315383
3359  1328.912341
3360  1329.509449
3361  1330.106708
3362  1330.704118
3363  1331.301678
3364  1331.899389
3365  1332.497250
3366  1333.095262
3367  1333.693425
3368  1334.291739
3369  1334.890203
3370  1335.488818
3371  1336.087584
3372  1336.686501
3373  1337.285569
3374  1337.884787
3375  1338.484156
3376  1339.083676
3377  1339.683347
3378  1340.283169
3379  1340.883142
3380  1341.483266
3381  1342.083541
3382  1342.683967
3383  1343.284543
3384  1343.885271
3385  1344.486150
3386  1345.087180
3387  1345.688361
3388  1346.289693
3389  1346.891176
3390  1347.492810
3391  1348.094595
3392  1348.696532
3393  1349.298620
3394  1349.900858
3395  1350.503248
3396  1351.105790
3397  1351.708482
3398  1352.311326
3399  1352.914321
3400  1353.517468
3401  1354.120766
3402  1354.724215
3403  1355.327815
3404  1355.931567
3405  1356.535470
3406  1357.139525
3407  1357.743731
3408  1358.348088
3409  1358.952597
3410  1359.557257
3411  1360.162069
3412  1360.767033
3413  1361.372148
3414  1361.977414
3415  1362.582832
3416  1363.188402
3417  1363.794123
3418  1364.399996
3419  1365.006020
3420  1365.612197
3421  1366.218524
3422  1366.825004
3423  1367.431635
3424  1368.038418
3425  1368.645353
3426  1369.252439
3427  1369.859677
3428  1370.467067
3429  1371.074609
3430  1371.682303
3431  1372.290148
3432  1372.898146
3433  1373.506295
3434  1374.114596
3435  1374.723049
3436  1375.331655
3437  1375.940412
3438  1376.549321
3439  1377.158382
3440  1377.767595
3441  1378.376960
3442  1378.986477
3443  1379.596146
3444  1380.205967
3445  1380.815940
3446  1381.426066
3447  1382.036343
3448  1382.646773
3449  1383.257355
3450  1383.868089
3451  1384.478975
3452  1385.090014
3453  1385.701205
3454  1386.312548
3455  1386.924043
3456  1387.535690
3457  1388.147490
3458  1388.759443
3459  1389.371547
3460  1389.983804
3461  1390.596214
3462  1391.208775
3463  1391.821489
3464  1392.434356
3465  1393.047375
3466  1393.660547
3467  1394.273871
3468  1394.887347
3469  1395.500976
3470  1396.114758
3471  1396.728692
3472  1397.342779
3473  1397.957018
3474  1398.571410
3475  1399.185955
3476  1399.800652
3477  1400.415502
3478  1401.030505
3479  1401.645660
3480  1402.260968
3481  1402.876429
3482  1403.492042
3483  1404.107809
3484  1404.723728
3485  1405.339800
3486  1405.956025
3487  1406.572402
3488  1407.188933
3489  1407.805616
3490  1408.422452
3491  1409.039442
3492  1409.656584
3493  1410.273879
3494  1410.891327
3495  1411.508928
3496  1412.126682
3497  1412.744589
3498  1413.362649
3499  1413.980862
3500  1414.599229
3501  1415.217748
3502  1415.836421
3503  1416.455246
3504  1417.074225
3505  1417.693357
3506  1418.312642
3507  1418.932080
3508  1419.551672
3509  1420.171417
3510  1420.791315
3511  1421.411366
3512  1422.031571
3513  1422.651929
3514  1423.272440
3515  1423.893105
3516  1424.513923
3517  1425.134894
3518  1425.756019
3519  1426.377297
3520  1426.998729
3521  1427.620314
3522  1428.242053
3523  1428.863945
3524  1429.485990
3525  1430.108190
3526  1430.730542
3527  1431.353048
3528  1431.975708
3529  1432.598522
3530  1433.221489
3531  1433.844609
3532  1434.467884
3533  1435.091312
3534  1435.714893
3535  1436.338629
3536  1436.962518
3537  1437.586561
3538  1438.210757
3539  1438.835108
3540  1439.459612
3541  1440.084270
3542  1440.709082
3543  1441.334048
3544  1441.959167
3545  1442.584441
3546  1443.209868
3547  1443.835449
3548  1444.461185
3549  1445.087074
3550  1445.713117
3551  1446.339314
3552  1446.965665
3553  1447.592170
3554  1448.218830
3555  1448.845643
3556  1449.472610
3557  1450.099732
3558  1450.727007
3559  1451.354437
3560  1451.982021
3561  1452.609759
3562  1453.237651
3563  1453.865698
3564  1454.493899
3565  1455.122253
3566  1455.750763
3567  1456.379426
3568  1457.008244
3569  1457.637216
3570  1458.266343
3571  1458.895623
3572  1459.525058
3573  1460.154648
3574  1460.784392
3575  1461.414290
3576  1462.044343
3577  1462.674551
3578  1463.304912
3579  1463.935429
3580  1464.566099
3581  1465.196925
3582  1465.827904
3583  1466.459039
3584  1467.090328
3585  1467.721772
3586  1468.353370
3587  1468.985123
3588  1469.617030
3589  1470.249092
3590  1470.881309
3591  1471.513681
3592  1472.146207
3593  1472.778888
3594  1473.411724
3595  1474.044715
3596  1474.677860
3597  1475.311161
3598  1475.944616
3599  1476.578226
3600  1477.211991
3601  1477.845910
3602  1478.479985
3603  1479.114215
3604  1479.748599
3605  1480.383139
3606  1481.017833
3607  1481.652683
3608  1482.287687
3609  1482.922847
3610  1483.558161
3611  1484.193631
3612  1484.829256
3613  1485.465035
3614  1486.100970
3615  1486.737061
3616  1487.373306
3617  1488.009706
3618  1488.646262
3619  1489.282973
3620  1489.919839
3621  1490.556860
3622  1491.194037
3623  1491.831369
3624  1492.468856
3625  1493.106499
3626  1493.744297
3627  1494.382250
3628  1495.020359
3629  1495.658623
3630  1496.297042
3631  1496.935617
3632  1497.574347
3633  1498.213233
3634  1498.852274
3635  1499.491471
3636  1500.130824
3637  1500.770331
3638  1501.409995
3639  1502.049814
3640  1502.689788
3641  1503.329919
3642  1503.970205
3643  1504.610646
3644  1505.251243
3645  1505.891996
3646  1506.532905
3647  1507.173969
3648  1507.815189
3649  1508.456565
3650  1509.098096
3651  1509.739784
3652  1510.381627
3653  1511.023626
3654  1511.665781
3655  1512.308091
3656  1512.950558
3657  1513.593180
3658  1514.235959
3659  1514.878893
3660  1515.521984
3661  1516.165230
3662  1516.808632
3663  1517.452190
3664  1518.095905
3665  1518.739775
3666  1519.383802
3667  1520.027984
3668  1520.672323
3669  1521.316818
3670  1521.961468
3671  1522.606275
3672  1523.251239
3673  1523.896358
3674  1524.541634
3675  1525.187066
3676  1525.832654
3677  1526.478398
3678  1527.124299
3679  1527.770356
3680  1528.416569
3681  1529.062939
3682  1529.709465
3683  1530.356147
3684  1531.002986
3685  1531.649981
3686  1532.297132
3687  1532.944440
3688  1533.591905
3689  1534.239526
3690  1534.887303
3691  1535.535237
3692  1536.183328
3693  1536.831575
3694  1537.479979
3695  1538.128539
3696  1538.777256
3697  1539.426129
3698  1540.075159
3699  1540.724346
3700  1541.373690
3701  1542.023190
3702  1542.672847
3703  1543.322661
3704  1543.972631
3705  1544.622758
3706  1545.273042
3707  1545.923483
3708  1546.574081
3709  1547.224835
3710  1547.875746
3711  1548.526815
3712  1549.178040
3713  1549.829422
3714  1550.480961
3715  1551.132657
3716  1551.784510
3717  1552.436520
3718  1553.088686
3719  1553.741010
3720  1554.393491
3721  1555.046129
3722  1555.698925
3723  1556.351877
3724  1557.004986
3725  1557.658253
3726  1558.311676
3727  1558.965257
3728  1559.618995
3729  1560.272890
3730  1560.926943
3731  1561.581153
3732  1562.235520
3733  1562.890044
3734  1563.544725
3735  1564.199564
3736  1564.854561
3737  1565.509714
3738  1566.165025
3739  1566.820494
3740  1567.476119
3741  1568.131903
3742  1568.787843
3743  1569.443941
3744  1570.100197
3745  1570.756610
3746  1571.413181
3747  1572.069909
3748  1572.726795
3749  1573.383838
3750  1574.041039
3751  1574.698397
3752  1575.355913
3753  1576.013587
3754  1576.671419
3755  1577.329408
3756  1577.987555
3757  1578.645859
3758  1579.304322
3759  1579.962942
3760  1580.621720
3761  1581.280655
3762  1581.939749
3763  1582.599000
3764  1583.258409
3765  1583.917976
3766  1584.577701
3767  1585.237584
3768  1585.897625
3769  1586.557824
3770  1587.218180
3771  1587.878695
3772  1588.539367
3773  1589.200198
3774  1589.861187
3775  1590.522334
3776  1591.183638
3777  1591.845101
3778  1592.506722
3779  1593.168501
3780  1593.830439
3781  1594.492534
3782  1595.154788
3783  1595.817200
3784  1596.479770
3785  1597.142498
3786  1597.805384
3787  1598.468429
3788  1599.131632
3789  1599.794994
3790  1600.458514
3791  1601.122192
3792  1601.786028
3793  1602.450023
3794  1603.114176
3795  1603.778488
3796  1604.442958
3797  1605.107587
3798  1605.772374
3799  1606.437319
3800  1607.102423
3801  1607.767686
3802  1608.433107
3803  1609.098686
3804  1609.764425
3805  1610.430322
3806  1611.096377
3807  1611.762591
3808  1612.428964
3809  1613.095496
3810  1613.762186
3811  1614.429035
3812  1615.096042
3813  1615.763209
3814  1616.430534
3815  1617.098018
3816  1617.765661
3817  1618.433462
3818  1619.101422
3819  1619.769542
3820  1620.437820
3821  1621.106257
3822  1621.774853
3823  1622.443608
3824  1623.112522
3825  1623.781595
3826  1624.450826
3827  1625.120217
3828  1625.789767
3829  1626.459476
3830  1627.129344
3831  1627.799371
3832  1628.469557
3833  1629.139903
3834  1629.810407
3835  1630.481071
3836  1631.151893
3837  1631.822875
3838  1632.494016
3839  1633.165317
3840  1633.836777
3841  1634.508395
3842  1635.180174
3843  1635.852111
3844  1636.524208
3845  1637.196464
3846  1637.868880
3847  1638.541455
3848  1639.214189
3849  1639.887083
3850  1640.560136
3851  1641.233349
3852  1641.906721
3853  1642.580252
3854  1643.253943
3855  1643.927794
3856  1644.601804
3857  1645.275974
3858  1645.950303
3859  1646.624792
3860  1647.299441
3861  1647.974249
3862  1648.649217
3863  1649.324344
3864  1649.999631
3865  1650.675078
3866  1651.350685
3867  1652.026451
3868  1652.702378
3869  1653.378464
3870  1654.054709
3871  1654.731115
3872  1655.407680
3873  1656.084406
3874  1656.761291
3875  1657.438336
3876  1658.115541
3877  1658.792906
3878  1659.470431
3879  1660.148116
3880  1660.825960
3881  1661.503965
3882  1662.182130
3883  1662.860455
3884  1663.538940
3885  1664.217585
3886  1664.896390
3887  1665.575356
3888  1666.254481
3889  1666.933767
3890  1667.613213
3891  1668.292819
3892  1668.972585
3893  1669.652511
3894  1670.332598
3895  1671.012845
3896  1671.693252
3897  1672.373820
3898  1673.054548
3899  1673.735436
3900  1674.416484
3901  1675.097693
3902  1675.779063
3903  1676.460593
3904  1677.142283
3905  1677.824134
3906  1678.506145
3907  1679.188316
3908  1679.870649
3909  1680.553141
3910  1681.235795
3911  1681.918608
3912  1682.601583
3913  1683.284718
3914  1683.968013
3915  1684.651470
3916  1685.335087
3917  1686.018864
3918  1686.702803
3919  1687.386902
3920  1688.071162
3921  1688.755582
3922  1689.440163
3923  1690.124906
3924  1690.809808
3925  1691.494872
3926  1692.180097
3927  1692.865482
3928  1693.551029
3929  1694.236736
3930  1694.922604
3931  1695.608633
3932  1696.294823
3933  1696.981174
3934  1697.667686
3935  1698.354360
3936  1699.041194
3937  1699.728189
3938  1700.415345
3939  1701.102663
3940  1701.790141
3941  1702.477781
3942  1703.165581
3943  1703.853543
3944  1704.541666
3945  1705.229951
3946  1705.918396
3947  1706.607003
3948  1707.295771
3949  1707.984700
3950  1708.673791
3951  1709.363043
3952  1710.052456
3953  1710.742031
3954  1711.431767
3955  1712.121664
3956  1712.811723
3957  1713.501943
3958  1714.192325
3959  1714.882868
3960  1715.573572
3961  1716.264439
3962  1716.955466
3963  1717.646655
3964  1718.338006
3965  1719.029519
3966  1719.721193
3967  1720.413028
3968  1721.105025
3969  1721.797184
3970  1722.489505
3971  1723.181987
3972  1723.874631
3973  1724.567436
3974  1725.260404
3975  1725.953533
3976  1726.646824
3977  1727.340277
3978  1728.033891
3979  1728.727668
3980  1729.421606
3981  1730.115706
3982  1730.809968
3983  1731.504392
3984  1732.198978
3985  1732.893726
3986  1733.588636
3987  1734.283708
3988  1734.978942
3989  1735.674338
3990  1736.369896
3991  1737.065616
3992  1737.761498
3993  1738.457542
3994  1739.153749
3995  1739.850117
3996  1740.546648
3997  1741.243341
3998  1741.940196
3999  1742.637213
4000  1743.334392
4001  1744.031734
4002  1744.729238
4003  1745.426905
4004  1746.124733
4005  1746.822724
4006  1747.520878
4007  1748.219193
4008  1748.917672
4009  1749.616312
4010  1750.315115
4011  1751.014080
4012  1751.713208
4013  1752.412499
4014  1753.111952
4015  1753.811567
4016  1754.511345
4017  1755.211285
4018  1755.911388
4019  1756.611654
4020  1757.312082
4021  1758.012673
4022  1758.713427
4023  1759.414343
4024  1760.115422
4025  1760.816664
4026  1761.518068
4027  1762.219635
4028  1762.921365
4029  1763.623258
4030  1764.325313
4031  1765.027532
4032  1765.729913
4033  1766.432457
4034  1767.135164
4035  1767.838034
4036  1768.541067
4037  1769.244262
4038  1769.947621
4039  1770.651143
4040  1771.354827
4041  1772.058675
4042  1772.762686
4043  1773.466859
4044  1774.171196
4045  1774.875696
4046  1775.580359
4047  1776.285185
4048  1776.990174
4049  1777.695327
4050  1778.400643
4051  1779.106121
4052  1779.811764
4053  1780.517569
4054  1781.223537
4055  1781.929669
4056  1782.635964
4057  1783.342423
4058  1784.049045
4059  1784.755830
4060  1785.462779
4061  1786.169891
4062  1786.877166
4063  1787.584605
4064  1788.292207
4065  1788.999973
4066  1789.707902
4067  1790.415995
4068  1791.124251
4069  1791.832671
4070  1792.541254
4071  1793.250001
4072  1793.958912
4073  1794.667986
4074  1795.377224
4075  1796.086626
4076  1796.796191
4077  1797.505920
4078  1798.215812
4079  1798.925869
4080  1799.636089
4081  1800.346473
4082  1801.057020
4083  1801.767732
4084  1802.478607
4085  1803.189647
4086  1803.900850
4087  1804.612217
4088  1805.323748
4089  1806.035442
4090  1806.747301
4091  1807.459324
4092  1808.171511
4093  1808.883861
4094  1809.596376
4095  1810.309055
4096  1811.021898
4097  1811.734905
4098  1812.448076
4099  1813.161411
4100  1813.874910
4101  1814.588574
4102  1815.302402
4103  1816.016394
4104  1816.730550
4105  1817.444870
4106  1818.159355
4107  1818.874003
4108  1819.588817
4109  1820.303794
4110  1821.018936
4111  1821.734242
4112  1822.449713
4113  1823.165347
4114  1823.881147
4115  1824.597111
4116  1825.313239
4117  1826.029531
4118  1826.745989
4119  1827.462610
4120  1828.179396
4121  1828.896347
4122  1829.613463
4123  1830.330742
4124  1831.048187
4125  1831.765796
4126  1832.483570
4127  1833.201508
4128  1833.919611
4129  1834.637879
4130  1835.356312
4131  1836.074909
4132  1836.793671
4133  1837.512598
4134  1838.231689
4135  1838.950946
4136  1839.670367
4137  1840.389953
4138  1841.109704
4139  1841.829620
4140  1842.549700
4141  1843.269946
4142  1843.990357
4143  1844.710932
4144  1845.431673
4145  1846.152578
4146  1846.873649
4147  1847.594885
4148  1848.316285
4149  1849.037851
4150  1849.759582
4151  1850.481478
4152  1851.203539
4153  1851.925765
4154  1852.648157
4155  1853.370714
4156  1854.093436
4157  1854.816323
4158  1855.539375
4159  1856.262593
4160  1856.985976
4161  1857.709524
4162  1858.433238
4163  1859.157117
4164  1859.881161
4165  1860.605371
4166  1861.329746
4167  1862.054287
4168  1862.778993
4169  1863.503864
4170  1864.228901
4171  1864.954104
4172  1865.679472
4173  1866.405005
4174  1867.130704
4175  1867.856569
4176  1868.582599
4177  1869.308795
4178  1870.035157
4179  1870.761684
4180  1871.488377
4181  1872.215236
4182  1872.942260
4183  1873.669450
4184  1874.396806
4185  1875.124328
4186  1875.852015
4187  1876.579869
4188  1877.307888
4189  1878.036073
4190  1878.764423
4191  1879.492940
4192  1880.221623
4193  1880.950471
4194  1881.679486
4195  1882.408666
4196  1883.138013
4197  1883.867525
4198  1884.597204
4199  1885.327049
4200  1886.057059
4201  1886.787236
4202  1887.517579
4203  1888.248088
4204  1888.978763
4205  1889.709604
4206  1890.440612
4207  1891.171786
4208  1891.903125
4209  1892.634632
4210  1893.366304
4211  1894.098143
4212  1894.830148
4213  1895.562319
4214  1896.294657
4215  1897.027161
4216  1897.759831
4217  1898.492668
4218  1899.225671
4219  1899.958841
4220  1900.692177
4221  1901.425680
4222  1902.159349
4223  1902.893184
4224  1903.627187
4225  1904.361355
4226  1905.095691
4227  1905.830193
4228  1906.564861
4229  1907.299696
4230  1908.034698
4231  1908.769866
4232  1909.505202
4233  1910.240704
4234  1910.976372
4235  1911.712207
4236  1912.448210
4237  1913.184379
4238  1913.920714
4239  1914.657217
4240  1915.393886
4241  1916.130722
4242  1916.867726
4243  1917.604896
4244  1918.342233
4245  1919.079737
4246  1919.817408
4247  1920.555245
4248  1921.293250
4249  1922.031422
4250  1922.769761
4251  1923.508267
4252  1924.246940
4253  1924.985781
4254  1925.724788
4255  1926.463962
4256  1927.203304
4257  1927.942813
4258  1928.682489
4259  1929.422332
4260  1930.162343
4261  1930.902520
4262  1931.642865
4263  1932.383378
4264  1933.124057
4265  1933.864904
4266  1934.605919
4267  1935.347100
4268  1936.088449
4269  1936.829966
4270  1937.571650
4271  1938.313501
4272  1939.055520
4273  1939.797706
4274  1940.540060
4275  1941.282582
4276  1942.025271
4277  1942.768127
4278  1943.511151
4279  1944.254343
4280  1944.997703
4281  1945.741230
4282  1946.484924
4283  1947.228787
4284  1947.972817
4285  1948.717015
4286  1949.461380
4287  1950.205914
4288  1950.950615
4289  1951.695484
4290  1952.440520
4291  1953.185725
4292  1953.931098
4293  1954.676638
4294  1955.422346
4295  1956.168222
4296  1956.914267
4297  1957.660479
4298  1958.406859
4299  1959.153407
4300  1959.900123
4301  1960.647007
4302  1961.394059
4303  1962.141280
4304  1962.888668
4305  1963.636225
4306  1964.383949
4307  1965.131842
4308  1965.879903
4309  1966.628132
4310  1967.376530
4311  1968.125096
4312  1968.873830
4313  1969.622732
4314  1970.371802
4315  1971.121041
4316  1971.870448
4317  1972.620024
4318  1973.369768
4319  1974.119680
4320  1974.869761
4321  1975.620010
4322  1976.370428
4323  1977.121014
4324  1977.871769
4325  1978.622692
4326  1979.373783
4327  1980.125044
4328  1980.876472
4329  1981.628070
4330  1982.379836
4331  1983.131771
4332  1983.883874
4333  1984.636146
4334  1985.388587
4335  1986.141196
4336  1986.893974
4337  1987.646921
4338  1988.400037
4339  1989.153321
4340  1989.906774
4341  1990.660396
4342  1991.414187
4343  1992.168147
4344  1992.922276
4345  1993.676574
4346  1994.431040
4347  1995.185676
4348  1995.940480
4349  1996.695454
4350  1997.450596
4351  1998.205908
4352  1998.961388
4353  1999.717038
4354  2000.472856
4355  2001.228844
4356  2001.985001
4357  2002.741327
4358  2003.497823
4359  2004.254487
4360  2005.011321
4361  2005.768324
4362  2006.525496
4363  2007.282837
4364  2008.040348
4365  2008.798028
4366  2009.555877
4367  2010.313896
4368  2011.072084
4369  2011.830442
4370  2012.588969
4371  2013.347665
4372  2014.106531
4373  2014.865566
4374  2015.624771
4375  2016.384145
4376  2017.143688
4377  2017.903402
4378  2018.663285
4379  2019.423337
4380  2020.183559
4381  2020.943951
4382  2021.704512
4383  2022.465243
4384  2023.226144
4385  2023.987214
4386  2024.748454
4387  2025.509864
4388  2026.271444
4389  2027.033193
4390  2027.795112
4391  2028.557201
4392  2029.319460
4393  2030.081889
4394  2030.844487
4395  2031.607256
4396  2032.370194
4397  2033.133303
4398  2033.896581
4399  2034.660030
4400  2035.423648
4401  2036.187436
4402  2036.951395
4403  2037.715523
4404  2038.479822
4405  2039.244290
4406  2040.008929
4407  2040.773738
4408  2041.538717
4409  2042.303866
4410  2043.069186
4411  2043.834676
4412  2044.600336
4413  2045.366166
4414  2046.132166
4415  2046.898337
4416  2047.664678
4417  2048.431190
4418  2049.197872
4419  2049.964724
4420  2050.731746
4421  2051.498939
4422  2052.266303
4423  2053.033837
4424  2053.801541
4425  2054.569416
4426  2055.337462
4427  2056.105678
4428  2056.874064
4429  2057.642621
4430  2058.411349
4431  2059.180247
4432  2059.949317
4433  2060.718556
4434  2061.487967
4435  2062.257548
4436  2063.027299
4437  2063.797222
4438  2064.567315
4439  2065.337579
4440  2066.108014
4441  2066.878620
4442  2067.649396
4443  2068.420344
4444  2069.191462
4445  2069.962751
4446  2070.734211
4447  2071.505843
4448  2072.277645
4449  2073.049618
4450  2073.821762
4451  2074.594077
4452  2075.366563
4453  2076.139220
4454  2076.912048
4455  2077.685047
4456  2078.458218
4457  2079.231559
4458  2080.005072
4459  2080.778756
4460  2081.552611
4461  2082.326638
4462  2083.100835
4463  2083.875204
4464  2084.649744
4465  2085.424456
4466  2086.199339
4467  2086.974393
4468  2087.749618
4469  2088.525015
4470  2089.300584
4471  2090.076323
4472  2090.852234
4473  2091.628317
4474  2092.404571
4475  2093.180997
4476  2093.957594
4477  2094.734363
4478  2095.511303
4479  2096.288415
4480  2097.065698
4481  2097.843153
4482  2098.620780
4483  2099.398578
4484  2100.176548
4485  2100.954690
4486  2101.733004
4487  2102.511489
4488  2103.290146
4489  2104.068975
4490  2104.847975
4491  2105.627148
4492  2106.406492
4493  2107.186008
4494  2107.965696
4495  2108.745556
4496  2109.525588
4497  2110.305792
4498  2111.086168
4499  2111.866716
4500  2112.647436
4501  2113.428327
4502  2114.209391
4503  2114.990627
4504  2115.772035
4505  2116.553615
4506  2117.335368
4507  2118.117292
4508  2118.899389
4509  2119.681657
4510  2120.464098
4511  2121.246712
4512  2122.029497
4513  2122.812455
4514  2123.595585
4515  2124.378887
4516  2125.162362
4517  2125.946009
4518  2126.729828
4519  2127.513820
4520  2128.297984
4521  2129.082321
4522  2129.866830
4523  2130.651512
4524  2131.436366
4525  2132.221392
4526  2133.006591
4527  2133.791963
4528  2134.577507
4529  2135.363224
4530  2136.149114
4531  2136.935176
4532  2137.721410
4533  2138.507818
4534  2139.294398
4535  2140.081151
4536  2140.868076
4537  2141.655175
4538  2142.442446
4539  2143.229889
4540  2144.017506
4541  2144.805296
4542  2145.593258
4543  2146.381393
4544  2147.169702
4545  2147.958183
4546  2148.746837
4547  2149.535664
4548  2150.324664
4549  2151.113837
4550  2151.903183
4551  2152.692702
4552  2153.482394
4553  2154.272259
4554  2155.062297
4555  2155.852508
4556  2156.642893
4557  2157.433451
4558  2158.224181
4559  2159.015086
4560  2159.806163
4561  2160.597413
4562  2161.388837
4563  2162.180434
4564  2162.972205
4565  2163.764148
4566  2164.556265
4567  2165.348556
4568  2166.141020
4569  2166.933657
4570  2167.726467
4571  2168.519451
4572  2169.312609
4573  2170.105940
4574  2170.899445
4575  2171.693123
4576  2172.486974
4577  2173.280999
4578  2174.075198
4579  2174.869570
4580  2175.664116
4581  2176.458836
4582  2177.253729
4583  2178.048796
4584  2178.844037
4585  2179.639452
4586  2180.435040
4587  2181.230802
4588  2182.026737
4589  2182.822847
4590  2183.619130
4591  2184.415588
4592  2185.212219
4593  2186.009024
4594  2186.806003
4595  2187.603156
4596  2188.400482
4597  2189.197983
4598  2189.995658
4599  2190.793507
4600  2191.591530
4601  2192.389726
4602  2193.188097
4603  2193.986643
4604  2194.785362
4605  2195.584255
4606  2196.383322
4607  2197.182564
4608  2197.981980
4609  2198.781570
4610  2199.581334
4611  2200.381273
4612  2201.181386
4613  2201.981673
4614  2202.782134
4615  2203.582770
4616  2204.383580
4617  2205.184565
4618  2205.985724
4619  2206.787057
4620  2207.588565
4621  2208.390247
4622  2209.192104
4623  2209.994135
4624  2210.796341
4625  2211.598721
4626  2212.401276
4627  2213.204006
4628  2214.006910
4629  2214.809989
4630  2215.613242
4631  2216.416670
4632  2217.220273
4633  2218.024050
4634  2218.828002
4635  2219.632129
4636  2220.436431
4637  2221.240908
4638  2222.045559
4639  2222.850385
4640  2223.655386
4641  2224.460562
4642  2225.265913
4643  2226.071438
4644  2226.877139
4645  2227.683014
4646  2228.489065
4647  2229.295290
4648  2230.101691
4649  2230.908266
4650  2231.715017
4651  2232.521943
4652  2233.329043
4653  2234.136319
4654  2234.943770
4655  2235.751397
4656  2236.559198
4657  2237.367175
4658  2238.175326
4659  2238.983653
4660  2239.792156
4661  2240.600833
4662  2241.409686
4663  2242.218714
4664  2243.027918
4665  2243.837297
4666  2244.646851
4667  2245.456581
4668  2246.266486
4669  2247.076567
4670  2247.886823
4671  2248.697254
4672  2249.507861
4673  2250.318644
4674  2251.129602
4675  2251.940736
4676  2252.752045
4677  2253.563530
4678  2254.375190
4679  2255.187026
4680  2255.999038
4681  2256.811226
4682  2257.623589
4683  2258.436128
4684  2259.248843
4685  2260.061733
4686  2260.874799
4687  2261.688042
4688  2262.501460
4689  2263.315053
4690  2264.128823
4691  2264.942769
4692  2265.756890
4693  2266.571187
4694  2267.385661
4695  2268.200310
4696  2269.015136
4697  2269.830137
4698  2270.645314
4699  2271.460668
4700  2272.276197
4701  2273.091903
4702  2273.907785
4703  2274.723843
4704  2275.540077
4705  2276.356487
4706  2277.173074
4707  2277.989836
4708  2278.806775
4709  2279.623891
4710  2280.441182
4711  2281.258650
4712  2282.076294
4713  2282.894115
4714  2283.712112
4715  2284.530285
4716  2285.348635
4717  2286.167161
4718  2286.985863
4719  2287.804742
4720  2288.623798
4721  2289.443030
4722  2290.262438
4723  2291.082024
4724  2291.901785
4725  2292.721724
4726  2293.541839
4727  2294.362130
4728  2295.182598
4729  2296.003243
4730  2296.824065
4731  2297.645063
4732  2298.466238
4733  2299.287590
4734  2300.109119
4735  2300.930824
4736  2301.752706
4737  2302.574765
4738  2303.397001
4739  2304.219414
4740  2305.042004
4741  2305.864771
4742  2306.687714
4743  2307.510835
4744  2308.334132
4745  2309.157607
4746  2309.981258
4747  2310.805087
4748  2311.629093
4749  2312.453276
4750  2313.277636
4751  2314.102173
4752  2314.926887
4753  2315.751778
4754  2316.576847
4755  2317.402093
4756  2318.227516
4757  2319.053116
4758  2319.878893
4759  2320.704848
4760  2321.530980
4761  2322.357290
4762  2323.183777
4763  2324.010441
4764  2324.837283
4765  2325.664302
4766  2326.491498
4767  2327.318872
4768  2328.146424
4769  2328.974153
4770  2329.802059
4771  2330.630143
4772  2331.458405
4773  2332.286844
4774  2333.115461
4775  2333.944256
4776  2334.773228
4777  2335.602377
4778  2336.431705
4779  2337.261210
4780  2338.090893
4781  2338.920754
4782  2339.750792
4783  2340.581008
4784  2341.411402
4785  2342.241974
4786  2343.072724
4787  2343.903651
4788  2344.734757
4789  2345.566040
4790  2346.397502
4791  2347.229141
4792  2348.060958
4793  2348.892954
4794  2349.725127
4795  2350.557478
4796  2351.390008
4797  2352.222715
4798  2353.055601
4799  2353.888664
4800  2354.721906
4801  2355.555326
4802  2356.388925
4803  2357.222701
4804  2358.056656
4805  2358.890789
4806  2359.725100
4807  2360.559589
4808  2361.394257
4809  2362.229103
4810  2363.064128
4811  2363.899331
4812  2364.734712
4813  2365.570272
4814  2366.406010
4815  2367.241926
4816  2368.078021
4817  2368.914295
4818  2369.750747
4819  2370.587377
4820  2371.424187
4821  2372.261174
4822  2373.098341
4823  2373.935686
4824  2374.773209
4825  2375.610912
4826  2376.448793
4827  2377.286852
4828  2378.125091
4829  2378.963508
4830  2379.802104
4831  2380.640878
4832  2381.479832
4833  2382.318964
4834  2383.158275
4835  2383.997765
4836  2384.837434
4837  2385.677282
4838  2386.517309
4839  2387.357515
4840  2388.197900
4841  2389.038463
4842  2389.879206
4843  2390.720128
4844  2391.561229
4845  2392.402509
4846  2393.243968
4847  2394.085606
4848  2394.927423
4849  2395.769419
4850  2396.611595
4851  2397.453950
4852  2398.296484
4853  2399.139197
4854  2399.982090
4855  2400.825162
4856  2401.668413
4857  2402.511843
4858  2403.355453
4859  2404.199242
4860  2405.043211
4861  2405.887359
4862  2406.731687
4863  2407.576193
4864  2408.420880
4865  2409.265746
4866  2410.110791
4867  2410.956016
4868  2411.801421
4869  2412.647005
4870  2413.492768
4871  2414.338712
4872  2415.184834
4873  2416.031137
4874  2416.877619
4875  2417.724281
4876  2418.571123
4877  2419.418144
4878  2420.265346
4879  2421.112727
4880  2421.960287
4881  2422.808028
4882  2423.655949
4883  2424.504049
4884  2425.352329
4885  2426.200789
4886  2427.049429
4887  2427.898250
4888  2428.747250
4889  2429.596430
4890  2430.445790
4891  2431.295330
4892  2432.145050
4893  2432.994950
4894  2433.845030
4895  2434.695291
4896  2435.545731
4897  2436.396352
4898  2437.247153
4899  2438.098134
4900  2438.949295
4901  2439.800637
4902  2440.652159
4903  2441.503861
4904  2442.355743
4905  2443.207806
4906  2444.060049
4907  2444.912473
4908  2445.765077
4909  2446.617861
4910  2447.470826
4911  2448.323971
4912  2449.177296
4913  2450.030802
4914  2450.884489
4915  2451.738356
4916  2452.592404
4917  2453.446632
4918  2454.301041
4919  2455.155631
4920  2456.010401
4921  2456.865352
4922  2457.720483
4923  2458.575796
4924  2459.431289
4925  2460.286962
4926  2461.142817
4927  2461.998852
4928  2462.855068
4929  2463.711465
4930  2464.568043
4931  2465.424801
4932  2466.281741
4933  2467.138861
4934  2467.996163
4935  2468.853645
4936  2469.711308
4937  2470.569153
4938  2471.427178
4939  2472.285384
4940  2473.143772
4941  2474.002340
4942  2474.861090
4943  2475.720020
4944  2476.579132
4945  2477.438425
4946  2478.297899
4947  2479.157555
4948  2480.017391
4949  2480.877409
4950  2481.737608
4951  2482.597989
4952  2483.458551
4953  2484.319294
4954  2485.180218
4955  2486.041324
4956  2486.902611
4957  2487.764080
4958  2488.625730
4959  2489.487561
4960  2490.349574
4961  2491.211768
4962  2492.074144
4963  2492.936702
4964  2493.799441
4965  2494.662362
4966  2495.525464
4967  2496.388748
4968  2497.252213
4969  2498.115860
4970  2498.979689
4971  2499.843700
4972  2500.707892
4973  2501.572266
4974  2502.436822
4975  2503.301560
4976  2504.166479
4977  2505.031580
4978  2505.896863
4979  2506.762328
4980  2507.627975
4981  2508.493804
4982  2509.359815
4983  2510.226007
4984  2511.092382
4985  2511.958939
4986  2512.825677
4987  2513.692598
4988  2514.559701
4989  2515.426986
4990  2516.294453
4991  2517.162102
4992  2518.029933
4993  2518.897946
4994  2519.766142
4995  2520.634520
4996  2521.503080
4997  2522.371822
4998  2523.240746
4999  2524.109853
5000  2524.979142
5001  2525.848614
5002  2526.718268
5003  2527.588104
5004  2528.458122
5005  2529.328323
5006  2530.198707
5007  2531.069273
5008  2531.940021
5009  2532.810952
5010  2533.682066
5011  2534.553361
5012  2535.424840
5013  2536.296501
5014  2537.168345
5015  2538.040371
5016  2538.912580
5017  2539.784972
5018  2540.657546
5019  2541.530303
5020  2542.403243
5021  2543.276365
5022  2544.149671
5023  2545.023159
5024  2545.896830
5025  2546.770684
5026  2547.644720
5027  2548.518940
5028  2549.393342
5029  2550.267927
5030  2551.142696
5031  2552.017647
5032  2552.892781
5033  2553.768098
5034  2554.643598
5035  2555.519282
5036  2556.395148
5037  2557.271197
5038  2558.147430
5039  2559.023845
5040  2559.900444
5041  2560.777226
5042  2561.654191
5043  2562.531340
5044  2563.408671
5045  2564.286186
5046  2565.163884
5047  2566.041766
5048  2566.919831
5049  2567.798079
5050  2568.676510
5051  2569.555125
5052  2570.433923
5053  2571.312905
5054  2572.192070
5055  2573.071418
5056  2573.950951
5057  2574.830666
5058  2575.710565
5059  2576.590648
5060  2577.470914
5061  2578.351364
5062  2579.231997
5063  2580.112814
5064  2580.993815
5065  2581.874999
5066  2582.756367
5067  2583.637919
5068  2584.519655
5069  2585.401574
5070  2586.283677
5071  2587.165964
5072  2588.048434
5073  2588.931089
5074  2589.813927
5075  2590.696949
5076  2591.580156
5077  2592.463546
5078  2593.347120
5079  2594.230878
5080  2595.114820
5081  2595.998946
5082  2596.883256
5083  2597.767750
5084  2598.652428
5085  2599.537290
5086  2600.422336
5087  2601.307567
5088  2602.192981
5089  2603.078580
5090  2603.964363
5091  2604.850330
5092  2605.736482
5093  2606.622818
5094  2607.509338
5095  2608.396042
5096  2609.282931
5097  2610.170004
5098  2611.057261
5099  2611.944703
5100  2612.832329
5101  2613.720139
5102  2614.608134
5103  2615.496314
5104  2616.384678
5105  2617.273226
5106  2618.161959
5107  2619.050877
5108  2619.939979
5109  2620.829266
5110  2621.718737
5111  2622.608393
5112  2623.498234
5113  2624.388259
5114  2625.278469
5115  2626.168864
5116  2627.059443
5117  2627.950208
5118  2628.841157
5119  2629.732290
5120  2630.623609
5121  2631.515113
5122  2632.406801
5123  2633.298674
5124  2634.190733
5125  2635.082976
5126  2635.975404
5127  2636.868017
5128  2637.760815
5129  2638.653798
5130  2639.546966
5131  2640.440319
5132  2641.333857
5133  2642.227581
5134  2643.121489
5135  2644.015583
5136  2644.909862
5137  2645.804326
5138  2646.698975
5139  2647.593809
5140  2648.488829
5141  2649.384034
5142  2650.279424
5143  2651.174999
5144  2652.070760
5145  2652.966706
5146  2653.862838
5147  2654.759155
5148  2655.655657
5149  2656.552345
5150  2657.449218
5151  2658.346277
5152  2659.243521
5153  2660.140951
5154  2661.038566
5155  2661.936367
5156  2662.834353
5157  2663.732525
5158  2664.630883
5159  2665.529426
5160  2666.428155
5161  2667.327070
5162  2668.226170
5163  2669.125456
5164  2670.024928
5165  2670.924585
5166  2671.824429
5167  2672.724458
5168  2673.624673
5169  2674.525074
5170  2675.425661
5171  2676.326433
5172  2677.227392
5173  2678.128536
5174  2679.029867
5175  2679.931383
5176  2680.833086
5177  2681.734974
5178  2682.637049
5179  2683.539309
5180  2684.441756
5181  2685.344388
5182  2686.247207
5183  2687.150212
5184  2688.053404
5185  2688.956781
5186  2689.860345
5187  2690.764094
5188  2691.668031
5189  2692.572153
5190  2693.476462
5191  2694.380957
5192  2695.285638
5193  2696.190505
5194  2697.095560
5195  2698.000800
5196  2698.906227
5197  2699.811840
5198  2700.717640
5199  2701.623626
5200  2702.529799
5201  2703.436158
5202  2704.342704
5203  2705.249436
5204  2706.156355
5205  2707.063461
5206  2707.970753
5207  2708.878232
5208  2709.785898
5209  2710.693750
5210  2711.601789
5211  2712.510014
5212  2713.418427
5213  2714.327026
5214  2715.235812
5215  2716.144785
5216  2717.053945
5217  2717.963291
5218  2718.872825
5219  2719.782545
5220  2720.692452
5221  2721.602546
5222  2722.512827
5223  2723.423296
5224  2724.333951
5225  2725.244793
5226  2726.155822
5227  2727.067038
5228  2727.978442
5229  2728.890032
5230  2729.801810
5231  2730.713775
5232  2731.625927
5233  2732.538266
5234  2733.450792
5235  2734.363506
5236  2735.276407
5237  2736.189495
5238  2737.102770
5239  2738.016233
5240  2738.929883
5241  2739.843720
5242  2740.757745
5243  2741.671958
5244  2742.586357
5245  2743.500944
5246  2744.415719
5247  2745.330681
5248  2746.245831
5249  2747.161168
5250  2748.076693
5251  2748.992405
5252  2749.908305
5253  2750.824392
5254  2751.740667
5255  2752.657130
5256  2753.573780
5257  2754.490619
5258  2755.407644
5259  2756.324858
5260  2757.242259
5261  2758.159849
5262  2759.077625
5263  2759.995590
5264  2760.913743
5265  2761.832083
5266  2762.750612
5267  2763.669328
5268  2764.588232
5269  2765.507324
5270  2766.426604
5271  2767.346073
5272  2768.265729
5273  2769.185573
5274  2770.105605
5275  2771.025825
5276  2771.946234
5277  2772.866830
5278  2773.787615
5279  2774.708588
5280  2775.629749
5281  2776.551098
5282  2777.472635
5283  2778.394361
5284  2779.316275
5285  2780.238377
5286  2781.160668
5287  2782.083146
5288  2783.005814
5289  2783.928669
5290  2784.851713
5291  2785.774945
5292  2786.698366
5293  2787.621975
5294  2788.545773
5295  2789.469759
5296  2790.393934
5297  2791.318297
5298  2792.242849
5299  2793.167590
5300  2794.092519
5301  2795.017636
5302  2795.942942
5303  2796.868437
5304  2797.794121
5305  2798.719993
5306  2799.646054
5307  2800.572304
5308  2801.498743
5309  2802.425370
5310  2803.352186
5311  2804.279191
5312  2805.206385
5313  2806.133767
5314  2807.061339
5315  2807.989099
5316  2808.917049
5317  2809.845187
5318  2810.773515
5319  2811.702031
5320  2812.630736
5321  2813.559631
5322  2814.488714
5323  2815.417987
5324  2816.347448
5325  2817.277099
5326  2818.206939
5327  2819.136968
5328  2820.067186
5329  2820.997594
5330  2821.928190
5331  2822.858976
5332  2823.789952
5333  2824.721116
5334  2825.652470
5335  2826.584013
5336  2827.515745
5337  2828.447667
5338  2829.379778
5339  2830.312079
5340  2831.244569
5341  2832.177249
5342  2833.110118
5343  2834.043176
5344  2834.976424
5345  2835.909862
5346  2836.843489
5347  2837.777306
5348  2838.711312
5349  2839.645508
5350  2840.579894
5351  2841.514469
5352  2842.449234
5353  2843.384188
5354  2844.319333
5355  2845.254667
5356  2846.190191
5357  2847.125904
5358  2848.061808
5359  2848.997901
5360  2849.934184
5361  2850.870658
5362  2851.807320
5363  2852.744173
5364  2853.681216
5365  2854.618449
5366  2855.555872
5367  2856.493484
5368  2857.431287
5369  2858.369280
5370  2859.307463
5371  2860.245836
5372  2861.184399
5373  2862.123152
5374  2863.062095
5375  2864.001229
5376  2864.940552
5377  2865.880066
5378  2866.819770
5379  2867.759665
5380  2868.699749
5381  2869.640024
5382  2870.580489
5383  2871.521145
5384  2872.461991
5385  2873.403027
5386  2874.344254
5387  2875.285671
5388  2876.227278
5389  2877.169076
5390  2878.111065
5391  2879.053244
5392  2879.995613
5393  2880.938173
5394  2881.880924
5395  2882.823865
5396  2883.766997
5397  2884.710319
5398  2885.653832
5399  2886.597536
5400  2887.541430
5401  2888.485515
5402  2889.429791
5403  2890.374257
5404  2891.318915
5405  2892.263763
5406  2893.208802
5407  2894.154032
5408  2895.099452
5409  2896.045064
5410  2896.990866
5411  2897.936859
5412  2898.883044
5413  2899.829419
5414  2900.775985
5415  2901.722742
5416  2902.669690
5417  2903.616830
5418  2904.564160
5419  2905.511681
5420  2906.459394
5421  2907.407297
5422  2908.355392
5423  2909.303678
5424  2910.252155
5425  2911.200824
5426  2912.149683
5427  2913.098734
5428  2914.047976
5429  2914.997409
5430  2915.947034
5431  2916.896850
5432  2917.846857
5433  2918.797056
5434  2919.747446
5435  2920.698028
5436  2921.648801
5437  2922.599765
5438  2923.550921
5439  2924.502268
5440  2925.453807
5441  2926.405538
5442  2927.357460
5443  2928.309573
5444  2929.261878
5445  2930.214375
5446  2931.167064
5447  2932.119944
5448  2933.073016
5449  2934.026279
5450  2934.979734
5451  2935.933381
5452  2936.887220
5453  2937.841251
5454  2938.795473
5455  2939.749887
5456  2940.704493
5457  2941.659291
5458  2942.614281
5459  2943.569463
5460  2944.524836
5461  2945.480402
5462  2946.436159
5463  2947.392109
5464  2948.348251
5465  2949.304584
5466  2950.261110
5467  2951.217828
5468  2952.174738
5469  2953.131839
5470  2954.089134
5471  2955.046620
5472  2956.004298
5473  2956.962169
5474  2957.920232
5475  2958.878487
5476  2959.836934
5477  2960.795574
5478  2961.754406
5479  2962.713430
5480  2963.672647
5481  2964.632056
5482  2965.591658
5483  2966.551451
5484  2967.511438
5485  2968.471617
5486  2969.431988
5487  2970.392551
5488  2971.353308
5489  2972.314256
5490  2973.275398
5491  2974.236732
5492  2975.198258
5493  2976.159977
5494  2977.121889
5495  2978.083993
5496  2979.046290
5497  2980.008780
5498  2980.971463
5499  2981.934338
5500  2982.897406
5501  2983.860667
5502  2984.824120
5503  2985.787767
5504  2986.751606
5505  2987.715638
5506  2988.679863
5507  2989.644281
5508  2990.608892
5509  2991.573695
5510  2992.538692
5511  2993.503882
5512  2994.469265
5513  2995.434841
5514  2996.400609
5515  2997.366571
5516  2998.332726
5517  2999.299074
5518  3000.265616
5519  3001.232350
5520  3002.199278
5521  3003.166398
5522  3004.133712
5523  3005.101220
5524  3006.068920
5525  3007.036814
5526  3008.004901
5527  3008.973181
5528  3009.941655
5529  3010.910322
5530  3011.879183
5531  3012.848237
5532  3013.817484
5533  3014.786925
5534  3015.756559
5535  3016.726387
5536  3017.696408
5537  3018.666623
5538  3019.637031
5539  3020.607633
5540  3021.578428
5541  3022.549417
5542  3023.520600
5543  3024.491976
5544  3025.463546
5545  3026.435310
5546  3027.407267
5547  3028.379419
5548  3029.351763
5549  3030.324302
5550  3031.297035
5551  3032.269961
5552  3033.243081
5553  3034.216395
5554  3035.189903
5555  3036.163605
5556  3037.137500
5557  3038.111590
5558  3039.085873
5559  3040.060351
5560  3041.035022
5561  3042.009888
5562  3042.984948
5563  3043.960201
5564  3044.935649
5565  3045.911291
5566  3046.887127
5567  3047.863157
5568  3048.839381
5569  3049.815800
5570  3050.792412
5571  3051.769219
5572  3052.746221
5573  3053.723416
5574  3054.700806
5575  3055.678390
5576  3056.656168
5577  3057.634141
5578  3058.612308
5579  3059.590669
5580  3060.569225
5581  3061.547975
5582  3062.526920
5583  3063.506059
5584  3064.485393
5585  3065.464921
5586  3066.444644
5587  3067.424561
5588  3068.404673
5589  3069.384980
5590  3070.365481
5591  3071.346177
5592  3072.327067
5593  3073.308152
5594  3074.289432
5595  3075.270907
5596  3076.252576
5597  3077.234440
5598  3078.216499
5599  3079.198752
5600  3080.181201
5601  3081.163844
5602  3082.146682
5603  3083.129715
5604  3084.112943
5605  3085.096366
5606  3086.079984
5607  3087.063796
5608  3088.047804
5609  3089.032007
5610  3090.016405
5611  3091.000997
5612  3091.985785
5613  3092.970768
5614  3093.955946
5615  3094.941320
5616  3095.926888
5617  3096.912651
5618  3097.898610
5619  3098.884764
5620  3099.871113
5621  3100.857658
5622  3101.844397
5623  3102.831332
5624  3103.818463
5625  3104.805788
5626  3105.793309
5627  3106.781026
5628  3107.768937
5629  3108.757044
5630  3109.745347
5631  3110.733845
5632  3111.722539
5633  3112.711428
5634  3113.700512
5635  3114.689792
5636  3115.679268
5637  3116.668939
5638  3117.658806
5639  3118.648868
5640  3119.639127
5641  3120.629580
5642  3121.620230
5643  3122.611075
5644  3123.602116
5645  3124.593352
5646  3125.584785
5647  3126.576413
5648  3127.568237
5649  3128.560256
5650  3129.552472
5651  3130.544884
5652  3131.537491
5653  3132.530294
5654  3133.523293
5655  3134.516488
5656  3135.509880
5657  3136.503467
5658  3137.497250
5659  3138.491229
5660  3139.485404
5661  3140.479775
5662  3141.474343
5663  3142.469106
5664  3143.464066
5665  3144.459221
5666  3145.454573
5667  3146.450121
5668  3147.445866
5669  3148.441806
5670  3149.437943
5671  3150.434276
5672  3151.430805
5673  3152.427531
5674  3153.424453
5675  3154.421571
5676  3155.418886
5677  3156.416397
5678  3157.414104
5679  3158.412008
5680  3159.410109
5681  3160.408406
5682  3161.406899
5683  3162.405589
5684  3163.404475
5685  3164.403558
5686  3165.402838
5687  3166.402314
5688  3167.401987
5689  3168.401856
5690  3169.401922
5691  3170.402185
5692  3171.402644
5693  3172.403300
5694  3173.404153
5695  3174.405203
5696  3175.406449
5697  3176.407893
5698  3177.409533
5699  3178.411370
5700  3179.413403
5701  3180.415634
5702  3181.418061
5703  3182.420686
5704  3183.423507
5705  3184.426526
5706  3185.429741
5707  3186.433153
5708  3187.436763
5709  3188.440569
5710  3189.444572
5711  3190.448773
5712  3191.453171
5713  3192.457765
5714  3193.462557
5715  3194.467546
5716  3195.472733
5717  3196.478116
5718  3197.483697
5719  3198.489475
5720  3199.495450
5721  3200.501622
5722  3201.507992
5723  3202.514559
5724  3203.521324
5725  3204.528286
5726  3205.535445
5727  3206.542801
5728  3207.550355
5729  3208.558107
5730  3209.566056
5731  3210.574202
5732  3211.582546
5733  3212.591088
5734  3213.599827
5735  3214.608763
5736  3215.617897
5737  3216.627229
5738  3217.636759
5739  3218.646486
5740  3219.656410
5741  3220.666533
5742  3221.676853
5743  3222.687371
5744  3223.698086
5745  3224.709000
5746  3225.720111
5747  3226.731420
5748  3227.742927
5749  3228.754631
5750  3229.766534
5751  3230.778634
5752  3231.790933
5753  3232.803429
5754  3233.816123
5755  3234.829015
5756  3235.842105
5757  3236.855393
5758  3237.868880
5759  3238.882564
5760  3239.896446
5761  3240.910527
5762  3241.924805
5763  3242.939282
5764  3243.953957
5765  3244.968830
5766  3245.983901
5767  3246.999170
5768  3248.014638
5769  3249.030304
5770  3250.046168
5771  3251.062230
5772  3252.078491
5773  3253.094950
5774  3254.111607
5775  3255.128463
5776  3256.145517
5777  3257.162770
5778  3258.180221
5779  3259.197870
5780  3260.215718
5781  3261.233765
5782  3262.252010
5783  3263.270453
5784  3264.289095
5785  3265.307936
5786  3266.326975
5787  3267.346213
5788  3268.365649
5789  3269.385284
5790  3270.405118
5791  3271.425150
5792  3272.445382
5793  3273.465811
5794  3274.486440
5795  3275.507267
5796  3276.528294
5797  3277.549519
5798  3278.570943
5799  3279.592565
5800  3280.614387
5801  3281.636407
5802  3282.658627
5803  3283.681045
5804  3284.703662
5805  3285.726478
5806  3286.749494
5807  3287.772708
5808  3288.796121
5809  3289.819733
5810  3290.843545
5811  3291.867555
5812  3292.891765
5813  3293.916174
5814  3294.940781
5815  3295.965588
5816  3296.990595
5817  3298.015800
5818  3299.041205
5819  3300.066809
5820  3301.092612
5821  3302.118614
5822  3303.144816
5823  3304.171217
5824  3305.197818
5825  3306.224618
5826  3307.251617
5827  3308.278816
5828  3309.306214
5829  3310.333811
5830  3311.361608
5831  3312.389605
5832  3313.417801
5833  3314.446196
5834  3315.474791
5835  3316.503586
5836  3317.532580
5837  3318.561774
5838  3319.591167
5839  3320.620760
5840  3321.650553
5841  3322.680546
5842  3323.710738
5843  3324.741130
5844  3325.771721
5845  3326.802513
5846  3327.833504
5847  3328.864695
5848  3329.896086
5849  3330.927676
5850  3331.959467
5851  3332.991457
5852  3334.023648
5853  3335.056038
5854  3336.088628
5855  3337.121418
5856  3338.154408
5857  3339.187599
5858  3340.220989
5859  3341.254579
5860  3342.288369
5861  3343.322360
5862  3344.356550
5863  3345.390941
5864  3346.425531
5865  3347.460322
5866  3348.495313
5867  3349.530505
5868  3350.565896
5869  3351.601488
5870  3352.637280
5871  3353.673272
5872  3354.709465
5873  3355.745858
5874  3356.782451
5875  3357.819245
5876  3358.856239
5877  3359.893433
5878  3360.930828
5879  3361.968423
5880  3363.006219
5881  3364.044215
5882  3365.082412
5883  3366.120809
5884  3367.159407
5885  3368.198205
5886  3369.237204
5887  3370.276403
5888  3371.315803
5889  3372.355404
5890  3373.395205
5891  3374.435208
5892  3375.475410
5893  3376.515814
5894  3377.556418
5895  3378.597223
5896  3379.638229
5897  3380.679435
5898  3381.720842
5899  3382.762451
5900  3383.804260
5901  3384.846269
5902  3385.888480
5903  3386.930892
5904  3387.973505
5905  3389.016318
5906  3390.059333
5907  3391.102548
5908  3392.145965
5909  3393.189582
5910  3394.233401
5911  3395.277421
5912  3396.321641
5913  3397.366063
5914  3398.410686
5915  3399.455510
5916  3400.500536
5917  3401.545762
5918  3402.591190
5919  3403.636819
5920  3404.682649
5921  3405.728680
5922  3406.774913
5923  3407.821347
5924  3408.867982
5925  3409.914819
5926  3410.961857
5927  3412.009097
5928  3413.056537
5929  3414.104180
5930  3415.152023
5931  3416.200068
5932  3417.248315
5933  3418.296763
5934  3419.345413
5935  3420.394264
5936  3421.443317
5937  3422.492571
5938  3423.542027
5939  3424.591684
5940  3425.641543
5941  3426.691604
5942  3427.741867
5943  3428.792331
5944  3429.842997
5945  3430.893864
5946  3431.944934
5947  3432.996205
5948  3434.047678
5949  3435.099352
5950  3436.151229
5951  3437.203307
5952  3438.255588
5953  3439.308070
5954  3440.360754
5955  3441.413640
5956  3442.466728
5957  3443.520018
5958  3444.573510
5959  3445.627203
5960  3446.681099
5961  3447.735197
5962  3448.789497
5963  3449.843999
5964  3450.898704
5965  3451.953610
5966  3453.008718
5967  3454.064029
5968  3455.119542
5969  3456.175257
5970  3457.231174
5971  3458.287293
5972  3459.343615
5973  3460.400139
5974  3461.456865
5975  3462.513794
5976  3463.570925
5977  3464.628258
5978  3465.685794
5979  3466.743532
5980  3467.801472
5981  3468.859615
5982  3469.917960
5983  3470.976508
5984  3472.035258
5985  3473.094211
5986  3474.153366
5987  3475.212724
5988  3476.272285
5989  3477.332048
5990  3478.392013
5991  3479.452181
5992  3480.512552
5993  3481.573126
5994  3482.633902
5995  3483.694881
5996  3484.756063
5997  3485.817447
5998  3486.879034
5999  3487.940824
6000  3489.002817


==> OH-XX-Avv_fvv.txt <==
%auto-ignore
Vibrational Einstein As and oscillator strengths for the OH X system

v' v''         Avv         fvv
 1   0  1.69113074E+1   1.98889909E-6
 2   0  8.60109610E+0   2.65040028E-7
 2   1  2.34451165E+1   3.03208902E-6
 3   0  7.95128700E-1   1.14214393E-8
 3   1  2.33679948E+1   7.93204664E-7
 3   2  2.25713191E+1   3.22138089E-6
 4   0  7.97893000E-2   6.76785279E-10
 4   1  3.00146120E+0   4.75857778E-8
 4   2  4.20660019E+1   1.57914014E-6
 4   3  1.70615347E+1   2.69902518E-6
 5   0  9.68214000E-3   5.52371089E-11
 5   1  4.03040400E-1   3.78177065E-9
 5   2  6.92223260E+0   1.21669726E-7
 5   3  6.26553145E+1   2.61406694E-6
 5   4  9.74022360E+0   1.71733899E-6
 6   0  1.95474800E-3   8.14957186E-12
 6   1  5.59816000E-2   3.54223073E-10
 6   2  1.15596060E+0   1.20590934E-8
 6   3  1.29823293E+1   2.54394418E-7
 6   4  8.23780768E+1   3.84372088E-6
 6   5  3.33377940E+0   6.59741654E-7
 7   0  6.15082000E-4   1.98577188E-12
 7   1  7.87883000E-3   3.65423818E-11
 7   2  2.30516000E-1   1.62703267E-9
 7   3  2.46290950E+0   2.87484300E-8
 7   4  2.13580064E+1   4.69926849E-7
 7   5  9.86829988E+1   5.19097452E-6
 7   6  3.50988000E-1   7.86738913E-8
 8   0  1.15788900E-4   3.02261539E-13
 8   1  2.39258000E-3   8.62396880E-12
 8   2  4.42498000E-2   2.29829375E-10
 8   3  5.62166200E-1   4.45874253E-9
 8   4  4.64227290E+0   6.11304473E-8
 8   5  3.23995589E+1   8.07868814E-7
 8   6  1.07723956E+2   6.45570941E-6
 8   7  2.76082780E+0   7.09409317E-7
 9   0  1.78010000E-7   3.88703543E-16
 9   1  1.96837000E-3   5.76122783E-12
 9   2  6.59228000E-3   2.67334155E-11
 9   3  1.44559600E-1   8.48025485E-10
 9   4  1.24296760E+0   1.11843571E-8
 9   5  7.76385030E+0   1.16585213E-7
 9   6  4.60342614E+1   1.31682298E-6
 9   7  1.06636878E+2   7.38327614E-6
 9   8  1.16074405E+1   3.47495548E-6
10   0  1.51005100E-5   2.83618433E-14
10   1  1.47743500E-3   3.63579121E-12
10   2  8.78421000E-4   2.90885158E-12
10   3  4.21205000E-2   1.94111857E-10
10   4  3.63882000E-1   2.43823609E-9
10   5  2.25889720E+0   2.33540112E-8
10   6  1.26584010E+1   2.19911384E-7
10   7  6.06545193E+1   2.02365236E-6
10   8  9.32836362E+1   7.60631513E-6
10   9  2.63367113E+1   9.39447861E-6
11   0  3.89738300E-6   6.44873426E-15
11   1  5.31622000E-4   1.13232534E-12
11   2  4.74349000E-4   1.32973580E-12
11   3  1.33659100E-2   5.06780465E-11
11   4  1.05605500E-1   5.60538547E-10
11   5  8.12524300E-1   6.31359169E-9
11   6  3.82488190E+0   4.62248582E-8
11   7  1.97035534E+1   4.03928330E-7
11   8  7.43000174E+1   2.95836549E-6
11   9  6.72120499E+1   6.63040508E-6
11  10  4.41148385E+1   1.93602278E-5
12   0  5.02902000E-6   7.48942967E-15
12   1  2.48569000E-5   4.70006780E-14
12   2  9.58399000E-4   2.34499956E-12
12   3  3.92731000E-3   1.27229272E-11
12   4  3.34627000E-2   1.47637445E-10
12   5  3.11575000E-1   1.93985012E-9
12   6  1.41128690E+0   1.29841512E-8
12   7  6.63884960E+0   9.60580563E-8
12   8  2.89657093E+1   7.20466648E-7
12   9  8.03972683E+1   3.94736483E-6
12  10  3.47662757E+1   4.31446542E-6
12  11  5.89431875E+1   3.33640475E-5
13   0  3.06067000E-5   4.18566816E-14
13   1  6.62344000E-5   1.13799594E-13
13   2  1.52343900E-3   3.34389164E-12
13   3  9.40218000E-4   2.68943738E-12
13   4  1.33965100E-2   5.11516024E-11
13   5  1.15346600E-1   6.05532423E-10
13   6  6.23518400E-1   4.67087954E-9
13   7  2.57620970E+0   2.88992790E-8
13   8  1.05435915E+1   1.89006549E-7
13   9  3.99750654E+1   1.25614838E-6
13  10  7.21421577E+1   4.58446413E-6
13  11  6.94587930E+0   1.15022710E-6
13  12  6.08358848E+1   4.77941616E-5


Lifetimes (ms):
 2   31.20
 3   21.40
 4   16.07
 5   12.54
 6   10.01
 7    8.12
 8    6.75
 9    5.77
10    5.11
11    4.76
12    4.73
13    5.16

